The Relationship Between Globular Cluster Mass, Metallicity, and Light Element Abundance Variations

We investigate aluminum abundance variations in the stellar populations of globular clusters using both literature measurements of sodium and aluminum and APOGEE measurements of nitrogen and aluminum abundances. For the latter, we show that the Payne is the most suitable of the five available abundance pipelines for our purposes. Our combined sample of 42 globular clusters spans approximately 2 dex in [Fe/H] and 1.5 dex in $\log{M_{GC}/M_{\odot}}$. We find no fewer than five globular clusters with significant internal variations in nitrogen and/or sodium with little-to-no corresponding variation in aluminum, and that the minimum present-day cluster mass for aluminum enrichment in metal-rich systems is $\log{M_{GC}/M_{\odot}} \approx 4.50 + 2.17(\rm{[Fe/H]}+1.30)$. We demonstrate that the slopes of the [Al/Fe] vs [Na/Fe] and [Al/Fe] vs [N/Fe] relations for stars without field-like abundances are approximately log-linearly dependent on both the metallicity and the stellar mass of the globular clusters. In contrast, the relationship between [Na/Fe] and [N/Fe] shows no evidence of such dependencies. This suggests that there were (at least) two classes of non-supernovae chemical polluters that were common in the early universe, and that their relative contributions within globular clusters somehow scaled with the metallicity and mass of globular clusters. The first of these classes is predominantly responsible for the CNO and NeNa abundance variations, and likewise the second for the MgAl abundance variations. 47 Tuc and M4 are particularly striking examples of this dichotomy. As an auxiliary finding, we argue that abundance variations among Terzan 5 stars are consistent with it being a normal globular cluster.

==> Table2Final.txt <==
APOGEE ID & 	 RA  & 	 DEC  & 	Cluster   & 	 SNR  & 	Teff  & 	logg  & 	 [Fe/H]  & 	[C/H]  & 	[N/H]  & 	[O/H]  & 	[Al/H] \\
2M03332183+7935382  &  53.3409680  &  79.5939710  &  Pal1  &   54  &  4908.4  &  2.64  &  -0.55  &   -0.66  &  -0.52  &   -0.46  &  -0.34 \\
2M03332960+7934162  &  53.3733410  &  79.5711670  &  Pal1  &   43  &  4795.1  &  2.49  &  -0.62  &   -0.98  &  -0.46  &   -0.62  &  -0.37 \\
2M12100405+1832532  &  182.5169110  &  18.5481380  &  NGC4147  &   56  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M12100604+1832463  &  182.5251740  &  18.5462190  &  NGC4147  &   73  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M12100754+1831055  &  182.5314360  &  18.5182040  &  NGC4147  &   64  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13121714+1814178  &  198.0714540  &  18.2382830  &  NGC5024  &   126  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13122857+1815051  &  198.1190630  &  18.2514230  &  NGC5024  &   225  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13123506+1814286  &  198.1461020  &  18.2412990  &  NGC5024  &   119  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13123617+1807320  &  198.1507350  &  18.1255630  &  NGC5024  &   99  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13123617+1827323  &  198.1507190  &  18.4589810  &  NGC5024  &   97  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13123737+1808232  &  198.1557150  &  18.1397800  &  NGC5024  &   206  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124082+1811099  &  198.1700950  &  18.1861060  &  NGC5024  &   96  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124393+1810092  &  198.1830810  &  18.1692430  &  NGC5024  &   142  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124461+1816128  &  198.1859150  &  18.2702470  &  NGC5024  &   68  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124552+1811289  &  198.1896780  &  18.1913780  &  NGC5024  &   265  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124754+1804153  &  198.1980970  &  18.0709340  &  NGC5024  &   66  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124768+1810060  &  198.1987020  &  18.1683580  &  NGC5024  &   149  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124794+1806320  &  198.1997600  &  18.1089060  &  NGC5024  &   159  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124817+1809458  &  198.2007250  &  18.1627410  &  NGC5024  &   135  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124819+1812465  &  198.2008070  &  18.2129400  &  NGC5024  &   123  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13124987+1811487  &  198.2078100  &  18.1968770  &  NGC5024  &   127  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125038+1814391  &  198.2099330  &  18.2442090  &  NGC5024  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125220+1807361  &  198.2175280  &  18.1267050  &  NGC5024  &   117  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125428+1816071  &  198.2261670  &  18.2686610  &  NGC5024  &   84  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125496+1805350  &  198.2290150  &  18.0930730  &  NGC5024  &   123  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125650+1812375  &  198.2354480  &  18.2104230  &  NGC5024  &   147  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125725+1806050  &  198.2385750  &  18.1013930  &  NGC5024  &   106  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13125915+1814356  &  198.2464840  &  18.2432250  &  NGC5024  &   175  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130138+1807307  &  198.2557540  &  18.1252000  &  NGC5024  &   112  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130189+1810238  &  198.2578750  &  18.1732900  &  NGC5024  &   128  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130246+1813234  &  198.2602730  &  18.2231670  &  NGC5024  &   163  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130335+1811434  &  198.2639740  &  18.1953890  &  NGC5024  &   143  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130442+1808556  &  198.2684370  &  18.1487900  &  NGC5024  &   157  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130467+1810594  &  198.2694800  &  18.1831840  &  NGC5024  &   236  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130531+1814508  &  198.2721250  &  18.2474670  &  NGC5024  &   94  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130592+1800214  &  198.2746780  &  18.0059720  &  NGC5024  &   196  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13130945+1811188  &  198.2894090  &  18.1885720  &  NGC5024  &   132  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13131006+1806152  &  198.2919500  &  18.1042250  &  NGC5024  &   125  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13131057+1804054  &  198.2940510  &  18.0681880  &  NGC5024  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13131146+1808094  &  198.2977720  &  18.1359580  &  NGC5024  &   75  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13131736+1814463  &  198.3223380  &  18.2462120  &  NGC5024  &   117  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13131976+1819424  &  198.3323490  &  18.3284550  &  NGC5024  &   110  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13160457+1747017  &  199.0190640  &  17.7838210  &  NGC5053  &   108  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13161223+1746228  &  199.0509590  &  17.7730180  &  NGC5053  &   187  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13161337+1743552  &  199.0557450  &  17.7320020  &  NGC5053  &   122  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13162226+1741536  &  199.0927710  &  17.6982310  &  NGC5053  &   105  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13163250+1742173  &  199.1354550  &  17.7048300  &  NGC5053  &   134  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13163595+1741127  &  199.1497930  &  17.6868880  &  NGC5053  &   176  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13163790+1745355  &  199.1579220  &  17.7598670  &  NGC5053  &   112  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13164030+1740254  &  199.1679500  &  17.6737270  &  NGC5053  &   91  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13164077+1747338  &  199.1698990  &  17.7927460  &  NGC5053  &   104  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13410315+2812391  &  205.2631250  &  28.2108750  &  NGC5272  &   164  &  4629.3  &  1.83  &  -1.25  &   -1.45  &  -0.94  &   -0.71  &  -1.46 \\
2M13410322+2826217  &  205.2634170  &  28.4393670  &  NGC5272  &   300  &  4316.9  &  1.42  &  -1.32  &   -1.63  &  -0.97  &   -0.92  &  -1.59 \\
2M13411502+2824120  &  205.3125900  &  28.4033370  &  NGC5272  &   173  &  5042.7  &  2.57  &  -1.29  &   -1.29  &  -1.10  &   -0.95  &  -0.95 \\
2M13412055+2811492  &  205.3356490  &  28.1970060  &  NGC5272  &   218  &  5145.8  &  2.29  &  -1.34  &   -1.57  &  -1.03  &   -0.81  &  -1.63 \\
2M13412229+2815084  &  205.3429090  &  28.2523570  &  NGC5272  &   135  &  5191.8  &  2.77  &  -1.34  &   -1.37  &  -0.81  &   -0.58  &  -1.60 \\
2M13412358+2829403  &  205.3482910  &  28.4945320  &  NGC5272  &   131  &  4704.6  &  1.96  &  -1.42  &   -1.61  &  -1.12  &   -0.91  &  -1.68 \\
2M13412683+2823443  &  205.3618090  &  28.3956580  &  NGC5272  &   104  &  4766.5  &  2.06  &  -1.34  &   -1.46  &  -0.70  &   -1.05  &  -0.88 \\
2M13412805+2820059  &  205.3668780  &  28.3349740  &  NGC5272  &   92  &  6049.6  &  3.03  &  -1.43  &   -1.58  &  -0.83  &   -0.89  &  -1.90 \\
2M13412885+2804523  &  205.3702260  &  28.0812070  &  NGC5272  &   149  &  5017.5  &  2.43  &  -1.25  &   -1.29  &  -0.95  &   -0.55  &  -1.54 \\
2M13412973+2821299  &  205.3738860  &  28.3583220  &  NGC5272  &   146  &  5153.6  &  2.24  &  -1.43  &   -1.52  &  -0.88  &   -0.94  &  -1.08 \\
2M13413024+2822163  &  205.3760010  &  28.3712060  &  NGC5272  &   199  &  4487.1  &  1.68  &  -1.36  &   -1.65  &  -1.10  &   -0.97  &  -1.71 \\
2M13413331+2826542  &  205.3888200  &  28.4483890  &  NGC5272  &   91  &  5221.8  &  2.93  &  -1.37  &   -1.42  &  -1.72  &   -0.98  &  -1.41 \\
2M13413405+2817366  &  205.3918980  &  28.2935180  &  NGC5272  &   144  &  4777.9  &  2.11  &  -1.30  &   -1.58  &  -0.52  &   -1.00  &  -0.73 \\
2M13413527+2819497  &  205.3969930  &  28.3304920  &  NGC5272  &   100  &  5700.8  &  2.93  &  -1.40  &   -1.59  &  -0.70  &   -0.80  &  -1.83 \\
2M13413631+2821243  &  205.4012940  &  28.3567520  &  NGC5272  &   216  &  4534.0  &  1.71  &  -1.34  &   -1.67  &  -0.78  &   -0.93  &  -1.30 \\
2M13414359+2829513  &  205.4316410  &  28.4975970  &  NGC5272  &   141  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414361+2822204  &  205.4317130  &  28.3723430  &  NGC5272  &   105  &  4725.0  &  2.05  &  -1.33  &   -1.54  &  -0.55  &   -1.09  &  -0.82 \\
2M13414426+2826048  &  205.4344200  &  28.4346690  &  NGC5272  &   116  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414464+2826206  &  205.4360300  &  28.4390580  &  NGC5272  &   170  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414465+2823096  &  205.4360550  &  28.3860210  &  NGC5272  &   205  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414576+2824597  &  205.4406980  &  28.4165990  &  NGC5272  &   393  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414721+2829488  &  205.4467360  &  28.4968990  &  NGC5272  &   128  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13414871+2820024  &  205.4529730  &  28.3340150  &  NGC5272  &   102  &  5054.0  &  2.15  &  -1.43  &   -1.62  &  -0.81  &   -1.04  &  -0.97 \\
2M13414878+2817328  &  205.4532530  &  28.2924580  &  NGC5272  &   161  &  5092.1  &  2.62  &  -1.34  &   -1.41  &  -0.69  &   -0.81  &  -1.01 \\
2M13414946+2821243  &  205.4561070  &  28.3567730  &  NGC5272  &   83  &  5230.6  &  2.37  &  -1.44  &   -1.76  &  -1.08  &   -0.99  &  -1.81 \\
2M13414952+2831297  &  205.4563400  &  28.5249390  &  NGC5272  &   136  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13415152+2823224  &  205.4646830  &  28.3895700  &  NGC5272  &   462  &  4197.1  &  1.42  &  -1.27  &   -1.77  &  -0.48  &   -1.13  &  -0.92 \\
2M13415168+2825579  &  205.4653360  &  28.4327740  &  NGC5272  &   101  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13415318+2819255  &  205.4715960  &  28.3237720  &  NGC5272  &   150  &  4672.9  &  1.86  &  -1.33  &   -1.70  &  -0.57  &   -1.00  &  -0.99 \\
2M13415459+2820595  &  205.4774830  &  28.3498730  &  NGC5272  &   231  &  4471.3  &  1.66  &  -1.30  &   -1.63  &  -0.82  &   -0.88  &  -1.51 \\
2M13415502+2819149  &  205.4792870  &  28.3208070  &  NGC5272  &   305  &  4398.8  &  1.53  &  -1.28  &   -1.66  &  -0.33  &   -1.11  &  -0.79 \\
2M13415599+2823357  &  205.4833000  &  28.3932510  &  NGC5272  &   140  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13415631+2825565  &  205.4846620  &  28.4323880  &  NGC5272  &   129  &  4479.7  &  1.63  &  -1.24  &   -1.54  &  -1.02  &   -0.80  &  -1.47 \\
2M13415729+2823323  &  205.4887220  &  28.3923240  &  NGC5272  &   128  &  4781.8  &  2.17  &  -1.36  &   -1.47  &  -0.84  &   -1.14  &  -0.84 \\
2M13415752+2808309  &  205.4896840  &  28.1419280  &  NGC5272  &   134  &  4674.1  &  1.80  &  -1.38  &   -1.52  &  -1.04  &   -0.75  &  -1.68 \\
2M13415760+2822350  &  205.4900370  &  28.3763960  &  NGC5272  &   102  &  4919.0  &  2.04  &  -1.43  &   -1.66  &  -1.18  &   -0.89  &  -1.85 \\
2M13415789+2821525  &  205.4912340  &  28.3645990  &  NGC5272  &   155  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13415816+2815518  &  205.4923580  &  28.2644080  &  NGC5272  &   279  &  4240.7  &  1.43  &  -1.29  &   -1.74  &  -0.61  &   -1.09  &  -1.08 \\
2M13415973+2822567  &  205.4989120  &  28.3824390  &  NGC5272  &   497  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420038+2825358  &  205.5016060  &  28.4266320  &  NGC5272  &   84  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420057+2821370  &  205.5024060  &  28.3602910  &  NGC5272  &   308  &  4319.8  &  1.48  &  -1.36  &   -1.71  &  -1.06  &   -1.01  &  -1.72 \\
2M13420068+2820588  &  205.5028540  &  28.3496930  &  NGC5272  &   139  &  4714.8  &  1.95  &  -1.38  &   -1.64  &  -1.01  &   -0.84  &  -1.71 \\
2M13420078+2810427  &  205.5032790  &  28.1785300  &  NGC5272  &   155  &  4985.7  &  2.07  &  -1.41  &   -1.61  &  -1.00  &   -0.87  &  -1.81 \\
2M13420157+2819445  &  205.5065710  &  28.3290390  &  NGC5272  &   173  &  4944.8  &  2.40  &  -1.38  &   -1.43  &  -0.91  &   -1.04  &  -1.14 \\
2M13420185+2816310  &  205.5077340  &  28.2753030  &  NGC5272  &   173  &  4993.4  &  2.49  &  -1.38  &   -1.41  &  -1.20  &   -0.75  &  -1.56 \\
2M13420266+2822306  &  205.5110860  &  28.3751740  &  NGC5272  &   103  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420282+2824132  &  205.5117620  &  28.4036730  &  NGC5272  &   190  &  4925.8  &  2.43  &  -1.37  &   -1.50  &  -0.67  &   -1.08  &  -0.86 \\
2M13420283+2827209  &  205.5118220  &  28.4558090  &  NGC5272  &   57  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420386+2814395  &  205.5160880  &  28.2443180  &  NGC5272  &   144  &  4866.6  &  2.21  &  -1.38  &   -1.58  &  -1.10  &   -0.87  &  -1.62 \\
2M13420388+2825088  &  205.5161670  &  28.4191170  &  NGC5272  &   183  &  4390.1  &  1.52  &  -1.26  &   -1.34  &  -0.60  &   -0.79  &  -1.23 \\
2M13420475+2822052  &  205.5198300  &  28.3681260  &  NGC5272  &   282  &  4328.2  &  1.50  &  -1.29  &   -1.67  &  -0.65  &   -1.00  &  -1.29 \\
2M13420492+2822301  &  205.5205320  &  28.3750510  &  NGC5272  &   186  &  4531.3  &  1.77  &  -1.35  &   -1.67  &  -0.79  &   -1.02  &  -1.35 \\
2M13420673+2820567  &  205.5280460  &  28.3490910  &  NGC5272  &   446  &  4076.2  &  1.53  &  -1.30  &   -1.64  &  -0.54  &   -1.01  &  -1.27 \\
2M13420678+2813228  &  205.5282850  &  28.2230130  &  NGC5272  &   128  &  5098.2  &  2.49  &  -1.29  &   -1.21  &  -1.38  &   -0.56  &  -1.54 \\
2M13420729+2817400  &  205.5303810  &  28.2944560  &  NGC5272  &   200  &  4897.2  &  2.35  &  -1.40  &   -1.57  &  -1.31  &   -0.94  &  -1.62 \\
2M13420737+2819485  &  205.5307140  &  28.3301540  &  NGC5272  &   125  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420761+2821254  &  205.5317190  &  28.3570710  &  NGC5272  &   186  &  4509.6  &  1.70  &  -1.32  &   -1.71  &  -0.61  &   -1.25  &  -0.74 \\
2M13420793+2823243  &  205.5330620  &  28.3901080  &  NGC5272  &   352  &  4238.6  &  1.46  &  -1.29  &   -1.76  &  -0.53  &   -1.11  &  -0.98 \\
2M13420837+2825541  &  205.5348980  &  28.4317110  &  NGC5272  &   114  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13420842+2823041  &  205.5351130  &  28.3844780  &  NGC5272  &   291  &  4372.6  &  1.48  &  -1.42  &   -1.64  &  -1.17  &   -0.98  &  -1.73 \\
2M13420853+2833029  &  205.5355750  &  28.5508310  &  NGC5272  &   87  &  4869.2  &  2.35  &  -1.43  &   -1.31  &  -1.30  &   -0.88  &  -1.63 \\
2M13420873+2821479  &  205.5363930  &  28.3633170  &  NGC5272  &   189  &  4653.0  &  1.63  &  -1.43  &   -1.80  &  -0.84  &   -1.16  &  -1.00 \\
2M13420876+2821125  &  205.5365100  &  28.3534950  &  NGC5272  &   250  &  4286.1  &  1.42  &  -1.30  &   -1.79  &  -0.52  &   -1.11  &  -0.94 \\
2M13420895+2823471  &  205.5373020  &  28.3964370  &  NGC5272  &   354  &  4270.3  &  1.41  &  -1.40  &   -1.71  &  -1.05  &   -0.96  &  -1.77 \\
2M13420954+2819531  &  205.5397560  &  28.3314300  &  NGC5272  &   299  &  4303.6  &  1.44  &  -1.30  &   -1.62  &  -0.99  &   -0.92  &  -1.47 \\
2M13420989+2824085  &  205.5412420  &  28.4023880  &  NGC5272  &   155  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13421028+2824044  &  205.5428400  &  28.4012450  &  NGC5272  &   219  &  4368.1  &  1.55  &  -1.26  &   -1.69  &  -0.52  &   -1.07  &  -0.89 \\
2M13421066+2822545  &  205.5444580  &  28.3818320  &  NGC5272  &   388  &  4333.6  &  1.56  &  -1.27  &   -1.76  &  -0.44  &   -1.15  &  -0.76 \\
2M13421086+2823465  &  205.5452850  &  28.3962520  &  NGC5272  &   438  &  4190.1  &  1.42  &  -1.29  &   -1.73  &  -0.46  &   -1.09  &  -1.00 \\
2M13421089+2824080  &  205.5454140  &  28.4022270  &  NGC5272  &   113  &  4965.0  &  2.09  &  -1.31  &   -1.49  &  -1.01  &   -0.67  &  -1.70 \\
2M13421113+2823339  &  205.5463760  &  28.3927670  &  NGC5272  &   166  &  5086.0  &  2.20  &  -1.43  &   -1.62  &  -0.89  &   -1.00  &  -1.55 \\
2M13421142+2815300  &  205.5476180  &  28.2583430  &  NGC5272  &   60  &  5206.7  &  2.85  &  -1.33  &   -1.53  &  -0.64  &   -0.88  &  -0.94 \\
2M13421196+2825210  &  205.5498450  &  28.4225220  &  NGC5272  &   129  &  4875.9  &  2.31  &  -1.32  &   -1.55  &  -0.57  &   -0.94  &  -0.92 \\
2M13421204+2826265  &  205.5501980  &  28.4407020  &  NGC5272  &   407  &  4155.2  &  1.44  &  -1.37  &   -1.64  &  -1.03  &   -0.95  &  -1.73 \\
2M13421236+2818373  &  205.5515260  &  28.3103730  &  NGC5272  &   184  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13421236+2825570  &  205.5515400  &  28.4325100  &  NGC5272  &   101  &  5046.4  &  2.14  &  -1.42  &   -1.53  &  -1.17  &   -0.97  &  -1.68 \\
2M13421266+2820420  &  205.5527710  &  28.3450180  &  NGC5272  &   205  &  4493.5  &  1.63  &  -1.42  &   -1.68  &  -0.83  &   -1.12  &  -1.42 \\
2M13421329+2819508  &  205.5554120  &  28.3308010  &  NGC5272  &   214  &  4284.0  &  1.16  &  -1.39  &   -1.93  &  -0.67  &   -1.17  &  -1.31 \\
2M13421373+2821154  &  205.5572300  &  28.3542860  &  NGC5272  &   170  &  4926.6  &  2.05  &  -1.40  &   -1.63  &  -1.15  &   -0.96  &  -1.66 \\
2M13421428+2825316  &  205.5595180  &  28.4254530  &  NGC5272  &   294  &  4324.7  &  1.51  &  -1.30  &   -1.72  &  -0.53  &   -1.06  &  -0.91 \\
2M13421435+2821228  &  205.5598010  &  28.3563520  &  NGC5272  &   106  &  4859.6  &  2.33  &  -1.33  &   -1.51  &  -0.40  &   -0.92  &  -0.73 \\
2M13421546+2822499  &  205.5644240  &  28.3805450  &  NGC5272  &   152  &  4655.7  &  1.58  &  -1.45  &   -1.92  &  -0.86  &   -1.35  &  -1.08 \\
2M13421553+2821237  &  205.5647220  &  28.3565860  &  NGC5272  &   106  &  4882.8  &  2.37  &  -1.45  &   -1.43  &  -1.40  &   -0.89  &  -1.72 \\
2M13421593+2820363  &  205.5664090  &  28.3434240  &  NGC5272  &   107  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13421659+2823020  &  205.5691250  &  28.3838980  &  NGC5272  &   115  &  4700.1  &  1.99  &  -1.35  &   -1.70  &  -0.68  &   -1.31  &  -0.78 \\
2M13421679+2823479  &  205.5699680  &  28.3966460  &  NGC5272  &   329  &  4291.6  &  1.42  &  -1.40  &   -1.76  &  -1.08  &   -1.04  &  -1.75 \\
2M13421712+2822137  &  205.5713440  &  28.3704990  &  NGC5272  &   354  &  4400.0  &  1.42  &  -1.30  &   -1.65  &  -0.94  &   -0.90  &  -1.57 \\
2M13421727+2823011  &  205.5719600  &  28.3836630  &  NGC5272  &   208  &  4444.5  &  1.61  &  -1.36  &   -1.69  &  -1.09  &   -1.00  &  -1.74 \\
2M13421741+2830117  &  205.5725760  &  28.5032500  &  NGC5272  &   114  &  4869.3  &  2.51  &  -1.39  &   -1.33  &  -1.42  &   -1.00  &  -1.54 \\
2M13421801+2820197  &  205.5750600  &  28.3388060  &  NGC5272  &   141  &  4800.9  &  2.18  &  -1.38  &   -1.61  &  -0.79  &   -1.12  &  -0.96 \\
2M13421881+2824441  &  205.5783760  &  28.4122580  &  NGC5272  &   312  &  4305.8  &  1.43  &  -1.31  &   -1.63  &  -0.96  &   -0.94  &  -1.56 \\
2M13421917+2823487  &  205.5798830  &  28.3968620  &  NGC5272  &   235  &  4488.4  &  1.72  &  -1.32  &   -1.73  &  -0.49  &   -1.06  &  -0.90 \\
2M13421973+2822440  &  205.5822280  &  28.3789140  &  NGC5272  &   132  &  4758.6  &  2.16  &  -1.28  &   -1.67  &  -0.38  &   -1.08  &  -0.68 \\
2M13421985+2824515  &  205.5827490  &  28.4143100  &  NGC5272  &   110  &  4698.2  &  1.75  &  -1.41  &   -1.60  &  -1.10  &   -0.90  &  -1.68 \\
2M13422091+2824011  &  205.5871570  &  28.4003120  &  NGC5272  &   102  &  4882.4  &  1.93  &  -1.33  &   -1.56  &  -0.95  &   -1.17  &  -1.05 \\
2M13422187+2814412  &  205.5911390  &  28.2447990  &  NGC5272  &   134  &  4960.0  &  2.54  &  -1.37  &   -1.32  &  -0.72  &   -0.96  &  -0.84 \\
2M13422197+2828408  &  205.5915740  &  28.4780250  &  NGC5272  &   120  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13422214+2824057  &  205.5922650  &  28.4016000  &  NGC5272  &   234  &  4549.2  &  1.75  &  -1.31  &   -1.67  &  -0.52  &   -1.07  &  -0.78 \\
2M13422216+2817065  &  205.5923420  &  28.2851490  &  NGC5272  &   135  &  5548.2  &  2.58  &  -1.43  &   -1.64  &  -0.96  &   -1.48  &  -1.58 \\
2M13422257+2821460  &  205.5940570  &  28.3627850  &  NGC5272  &   163  &  4831.8  &  2.30  &  -1.33  &   -1.45  &  -1.30  &   -0.91  &  -1.60 \\
2M13422387+2824418  &  205.5994770  &  28.4116150  &  NGC5272  &   147  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13422416+2826168  &  205.6006750  &  28.4380020  &  NGC5272  &   165  &  4881.6  &  2.24  &  -1.34  &   -1.50  &  -0.60  &   -1.07  &  -0.75 \\
2M13422468+2823284  &  205.6028580  &  28.3912320  &  NGC5272  &   119  &  4969.6  &  2.49  &  -1.34  &   -1.36  &  -0.44  &   -0.91  &  -0.72 \\
2M13422481+2820035  &  205.6033780  &  28.3343070  &  NGC5272  &   108  &  4973.2  &  2.60  &  -1.37  &   -1.23  &  -1.26  &   -0.72  &  -1.59 \\
2M13422490+2832490  &  205.6037600  &  28.5469470  &  NGC5272  &   134  &  4934.8  &  2.48  &  -1.42  &   -1.36  &  -1.35  &   -0.89  &  -1.63 \\
2M13422627+2818480  &  205.6094800  &  28.3133580  &  NGC5272  &   148  &  5026.0  &  2.15  &  -1.45  &   -1.50  &  -1.11  &   -0.82  &  -1.75 \\
2M13422627+2827291  &  205.6094750  &  28.4580940  &  NGC5272  &   106  &  5066.4  &  2.74  &  -1.43  &   -1.43  &  -1.30  &   -0.89  &  -1.63 \\
2M13422632+2805193  &  205.6097020  &  28.0887050  &  NGC5272  &   134  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13422716+2813520  &  205.6131790  &  28.2311340  &  NGC5272  &   166  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13422815+2818523  &  205.6173040  &  28.3145290  &  NGC5272  &   111  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13422879+2824167  &  205.6199940  &  28.4046400  &  NGC5272  &   201  &  4554.2  &  1.69  &  -1.32  &   -1.59  &  -0.99  &   -0.84  &  -1.61 \\
2M13423140+2822543  &  205.6308460  &  28.3817670  &  NGC5272  &   183  &  4522.3  &  1.75  &  -1.27  &   -1.50  &  -1.03  &   -0.81  &  -1.41 \\
2M13423196+2827025  &  205.6331980  &  28.4507100  &  NGC5272  &   149  &  4719.5  &  2.05  &  -1.34  &   -1.58  &  -0.62  &   -1.03  &  -0.77 \\
2M13423209+2823022  &  205.6337190  &  28.3839450  &  NGC5272  &   162  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13423256+2831052  &  205.6356670  &  28.5181370  &  NGC5272  &   146  &  5014.8  &  2.54  &  -1.38  &   -1.36  &  -1.20  &   -0.69  &  -1.72 \\
2M13423316+2818484  &  205.6381860  &  28.3134560  &  NGC5272  &   100  &  5053.5  &  2.67  &  -1.35  &   -1.27  &  -1.16  &   -0.81  &  -1.72 \\
2M13423433+2825005  &  205.6430570  &  28.4168240  &  NGC5272  &   164  &  4786.2  &  2.10  &  -1.41  &   -1.56  &  -1.16  &   -0.87  &  -1.64 \\
2M13423482+2826148  &  205.6450900  &  28.4374690  &  NGC5272  &   118  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13423548+2819583  &  205.6478480  &  28.3328880  &  NGC5272  &   211  &  4592.2  &  1.79  &  -1.34  &   -1.61  &  -1.01  &   -0.82  &  -1.67 \\
2M13423658+2822039  &  205.6524410  &  28.3677730  &  NGC5272  &   78  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13423753+2816374  &  205.6564150  &  28.2770710  &  NGC5272  &   162  &  4683.9  &  1.95  &  -1.34  &   -1.67  &  -0.65  &   -1.06  &  -0.91 \\
2M13423883+2823306  &  205.6618300  &  28.3918400  &  NGC5272  &   105  &  4801.9  &  2.14  &  -1.33  &   -1.41  &  -1.20  &   -0.84  &  -1.62 \\
2M13423922+2827574  &  205.6634580  &  28.4659650  &  NGC5272  &   335  &  4277.3  &  1.40  &  -1.33  &   -1.66  &  -1.03  &   -0.93  &  -1.67 \\
2M13424041+2830212  &  205.6684080  &  28.5058900  &  NGC5272  &   116  &  4952.8  &  2.56  &  -1.28  &   -1.33  &  -1.02  &   -0.68  &  -1.38 \\
2M13424150+2819081  &  205.6729180  &  28.3189300  &  NGC5272  &   498  &  4023.2  &  1.26  &  -1.26  &   -1.52  &  -0.99  &   -0.90  &  -1.58 \\
2M13424279+2813196  &  205.6783270  &  28.2221260  &  NGC5272  &   152  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13424417+2823088  &  205.6840610  &  28.3858050  &  NGC5272  &   118  &  4963.9  &  2.70  &  -1.31  &   -1.21  &  -1.20  &   -0.71  &  -1.44 \\
2M13424436+2829084  &  205.6848410  &  28.4856720  &  NGC5272  &   140  &  5104.6  &  2.66  &  -1.40  &   -1.35  &  -0.76  &   -0.83  &  -1.31 \\
2M13424547+2824452  &  205.6894870  &  28.4125790  &  NGC5272  &   198  &  4953.5  &  2.44  &  -1.35  &   -1.51  &  -0.62  &   -1.13  &  -0.71 \\
2M13424652+2832065  &  205.6938540  &  28.5351640  &  NGC5272  &   98  &  5060.4  &  2.70  &  -1.38  &   -1.31  &  -0.98  &   -0.71  &  -1.63 \\
2M13424924+2823523  &  205.7052000  &  28.3978810  &  NGC5272  &   190  &  4734.5  &  2.15  &  -1.26  &   -1.37  &  -1.07  &   -0.76  &  -1.45 \\
2M13424968+2818038  &  205.7070380  &  28.3010830  &  NGC5272  &   122  &  4983.3  &  1.99  &  -1.43  &   -1.84  &  -0.71  &   -1.32  &  -0.79 \\
2M13425083+2827576  &  205.7118250  &  28.4660210  &  NGC5272  &   171  &  4940.6  &  2.07  &  -1.37  &   -1.61  &  -0.99  &   -0.84  &  -1.72 \\
2M13425256+2818445  &  205.7190360  &  28.3123800  &  NGC5272  &   166  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13425291+2809446  &  205.7204900  &  28.1623900  &  NGC5272  &   136  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13425567+2822070  &  205.7319900  &  28.3686370  &  NGC5272  &   90  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13425805+2825425  &  205.7418810  &  28.4284740  &  NGC5272  &   77  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M13430125+2811344  &  205.7552220  &  28.1929070  &  NGC5272  &   104  &  5656.9  &  3.44  &  -1.19  &   -0.46  &  -0.17  &   0.41  &  -1.16 \\
2M13430354+2823003  &  205.7647900  &  28.3834360  &  NGC5272  &   392  &  4316.7  &  1.49  &  -1.28  &   -1.74  &  -0.51  &   -1.10  &  -0.86 \\
2M13430874+2812335  &  205.7864230  &  28.2093260  &  NGC5272  &   160  &  4799.8  &  2.23  &  -1.36  &   -1.40  &  -1.07  &   -0.81  &  -1.59 \\
2M13431133+2823214  &  205.7972110  &  28.3892940  &  NGC5272  &   86  &  5027.3  &  2.63  &  -1.42  &   -1.24  &  -1.42  &   -0.90  &  -1.47 \\
2M13431597+2809063  &  205.8165620  &  28.1517750  &  NGC5272  &   115  &  5057.3  &  2.75  &  -1.28  &   -0.90  &  -1.21  &   -0.83  &  -1.50 \\
2M13433625+2820593  &  205.9010650  &  28.3498190  &  NGC5272  &   60  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14051166+2828187  &  211.2986170  &  28.4718780  &  NGC5466  &   41  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14051480+2821479  &  211.3116920  &  28.3633290  &  NGC5466  &   140  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14051837+2836129  &  211.3265730  &  28.6035980  &  NGC5466  &   71  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14052071+2829419  &  211.3363230  &  28.4949910  &  NGC5466  &   51  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14052283+2830138  &  211.3451390  &  28.5038590  &  NGC5466  &   144  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14052486+2832111  &  211.3536050  &  28.5364360  &  NGC5466  &   89  &  4706.9  &  2.00  &  -1.39  &   -0.97  &  -0.50  &   -0.78  &  -1.82 \\
2M14053119+2831219  &  211.3799830  &  28.5227620  &  NGC5466  &   61  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14053309+2833418  &  211.3879030  &  28.5616300  &  NGC5466  &   91  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14053444+2834063  &  211.3935310  &  28.5684430  &  NGC5466  &   52  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14053928+2831129  &  211.4137050  &  28.5202600  &  NGC5466  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14054108+2829482  &  211.4211840  &  28.4967370  &  NGC5466  &   56  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14061370+2830139  &  211.5570970  &  28.5038700  &  NGC5466  &   161  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14293006-0558393  &  217.3752700  &  -5.9776090  &  NGC5634  &   64  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M14293347-0600238  &  217.3894640  &  -6.0066240  &  NGC5634  &   74  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M15155888-0005171  &  228.9953490  &  -0.0881010  &  Pal5  &   155  &  4528.9  &  1.65  &  -1.27  &   -1.58  &  -0.98  &   -0.86  &  -1.43 \\
2M15160866-0008031  &  229.0360880  &  -0.1342110  &  Pal5  &   108  &  4549.8  &  1.68  &  -1.18  &   -1.57  &  -0.42  &   -0.99  &  -0.97 \\
2M15162090-0008426  &  229.0871130  &  -0.1451930  &  Pal5  &   149  &  4632.4  &  1.51  &  -1.02  &   -1.21  &  -0.17  &   -0.07  &  -1.21 \\
2M15163494-0017256  &  229.1456160  &  -0.2904480  &  Pal5  &   75  &  5093.7  &  2.41  &  -1.01  &   -1.20  &  -0.52  &   0.29  &  -1.15 \\
2M15171587+0159323  &  229.3161470  &  1.9923300  &  NGC5904  &   199  &  4772.7  &  1.83  &  -1.29  &   -1.54  &  -0.71  &   -1.09  &  -1.21 \\
2M15173864+0202251  &  229.4110240  &  2.0403190  &  NGC5904  &   133  &  4724.8  &  2.17  &  -1.25  &   -1.27  &  -1.07  &   -0.84  &  -1.49 \\
2M15174676+0204305  &  229.4448440  &  2.0751640  &  NGC5904  &   102  &  4763.4  &  2.20  &  -1.23  &   -1.53  &  -0.86  &   -0.79  &  -1.49 \\
2M15174702+0204519  &  229.4459260  &  2.0810860  &  NGC5904  &   240  &  4518.7  &  1.53  &  -1.29  &   -1.58  &  -0.95  &   -0.84  &  -1.60 \\
2M15175206+0159462  &  229.4669580  &  1.9961850  &  NGC5904  &   138  &  5105.4  &  2.86  &  -1.19  &   -1.08  &  -1.37  &   -0.66  &  -1.54 \\
2M15175224+0208026  &  229.4677010  &  2.1340770  &  NGC5904  &   99  &  5187.4  &  2.22  &  -1.26  &   -1.30  &  -0.89  &   -0.68  &  -1.31 \\
2M15175526+0207249  &  229.4802910  &  2.1235990  &  NGC5904  &   77  &  4843.2  &  2.39  &  -1.26  &   -1.79  &  -0.55  &   -1.60  &  -0.72 \\
2M15175554+0217164  &  229.4814350  &  2.2879160  &  NGC5904  &   123  &  4758.9  &  2.39  &  -1.25  &   -1.52  &  -1.27  &   -1.02  &  -1.67 \\
2M15175895+0206239  &  229.4956410  &  2.1066550  &  NGC5904  &   170  &  4479.0  &  2.00  &  -1.26  &   -1.58  &  -1.14  &   -1.02  &  -1.51 \\
2M15180013+0209292  &  229.5005510  &  2.1581320  &  NGC5904  &   560  &  4197.6  &  1.46  &  -1.13  &   -1.67  &  -0.37  &   -1.18  &  -0.74 \\
2M15180038+0207095  &  229.5016100  &  2.1193130  &  NGC5904  &   75  &  5648.5  &  2.54  &  -1.29  &   -1.48  &  -1.16  &   -0.81  &  -1.55 \\
2M15180078+0211530  &  229.5032670  &  2.1980740  &  NGC5904  &   149  &  4658.2  &  2.00  &  -1.23  &   -1.43  &  -0.60  &   -1.00  &  -1.01 \\
2M15180407+0205557  &  229.5169680  &  2.0988130  &  NGC5904  &   264  &  4472.7  &  1.86  &  -1.16  &   -1.51  &  -0.40  &   -1.02  &  -0.79 \\
2M15180449+0201030  &  229.5187480  &  2.0175230  &  NGC5904  &   287  &  4402.4  &  1.58  &  -1.23  &   -1.53  &  -0.88  &   -0.83  &  -1.45 \\
2M15180456+0205441  &  229.5190050  &  2.0955900  &  NGC5904  &   113  &  5045.3  &  2.65  &  -1.21  &   -1.66  &  -0.20  &   -1.45  &  -0.62 \\
2M15180481+0200549  &  229.5200820  &  2.0152710  &  NGC5904  &   5  &  5070.2  &  2.46  &  -1.10  &   -0.80  &  -1.39  &   0.20  &  -0.29 \\
2M15180537+0202015  &  229.5224090  &  2.0337540  &  NGC5904  &   365  &  4241.3  &  1.49  &  -1.18  &   -1.56  &  -0.50  &   -0.98  &  -1.12 \\
2M15180780+0207488  &  229.5325050  &  2.1302450  &  NGC5904  &   50  &  6008.1  &  2.57  &  -1.37  &   -1.81  &  -0.87  &   -0.92  &  -2.33 \\
2M15180831+0158530  &  229.5346410  &  1.9814140  &  NGC5904  &   104  &  5099.1  &  2.19  &  -1.34  &   -1.73  &  -1.00  &   -1.25  &  -1.37 \\
2M15180892+0206285  &  229.5371880  &  2.1079250  &  NGC5904  &   289  &  4332.9  &  1.54  &  -1.22  &   -1.50  &  -1.03  &   -0.83  &  -1.45 \\
2M15180987+0210088  &  229.5411430  &  2.1691190  &  NGC5904  &   133  &  4743.9  &  1.81  &  -1.33  &   -1.48  &  -1.08  &   -0.80  &  -1.63 \\
2M15181037+0157308  &  229.5432350  &  1.9585630  &  NGC5904  &   158  &  5113.8  &  2.84  &  -1.21  &   -1.60  &  -0.11  &   -1.08  &  -0.65 \\
2M15181041+0203321  &  229.5434020  &  2.0589270  &  NGC5904  &   269  &  4281.2  &  1.52  &  -1.17  &   -1.44  &  -0.97  &   -0.80  &  -1.42 \\
2M15181075+0212356  &  229.5447940  &  2.2099130  &  NGC5904  &   99  &  4713.7  &  2.29  &  -1.26  &   -1.46  &  -0.68  &   -1.04  &  -1.17 \\
2M15181098+0201063  &  229.5457610  &  2.0184240  &  NGC5904  &   98  &  5067.1  &  2.72  &  -1.25  &   -1.30  &  -0.48  &   -0.98  &  -1.26 \\
2M15181106+0210161  &  229.5461020  &  2.1711490  &  NGC5904  &   122  &  5040.4  &  2.64  &  -1.18  &   -1.37  &  -0.36  &   -1.07  &  -0.67 \\
2M15181110+0203360  &  229.5462540  &  2.0600050  &  NGC5904  &   67  &  4724.7  &  2.12  &  -1.35  &   -1.53  &  -0.79  &   -1.26  &  -1.24 \\
2M15181140+0204111  &  229.5475250  &  2.0697530  &  NGC5904  &   107  &  4998.4  &  2.62  &  -1.22  &   -1.22  &  -0.55  &   -1.16  &  -0.72 \\
2M15181232+0202560  &  229.5513450  &  2.0488920  &  NGC5904  &   102  &  5062.0  &  2.75  &  -1.25  &   -1.27  &  -0.37  &   -0.92  &  -1.06 \\
2M15181260+0203102  &  229.5525400  &  2.0528560  &  NGC5904  &   118  &  4666.0  &  2.00  &  -1.19  &   -1.48  &  -0.39  &   -0.79  &  -1.06 \\
2M15181274+0159300  &  229.5531120  &  1.9916670  &  NGC5904  &   88  &  5131.8  &  2.87  &  -1.21  &   -1.26  &  -0.49  &   -0.81  &  -1.26 \\
2M15181353+0200297  &  229.5564020  &  2.0082610  &  NGC5904  &   91  &  4979.6  &  2.58  &  -1.24  &   -1.11  &  -0.93  &   -0.74  &  -1.23 \\
2M15181418+0201222  &  229.5591010  &  2.0228560  &  NGC5904  &   122  &  5247.4  &  2.33  &  -1.32  &   -1.72  &  -0.98  &   -1.29  &  -1.14 \\
2M15181445+0203131  &  229.5602450  &  2.0536390  &  NGC5904  &   112  &  5071.9  &  2.46  &  -1.22  &   -1.33  &  -1.16  &   -0.96  &  -1.49 \\
2M15181619+0205358  &  229.5674880  &  2.0932860  &  NGC5904  &   144  &  5016.0  &  2.63  &  -1.19  &   -1.45  &  -0.86  &   -0.79  &  -1.31 \\
2M15181629+0202099  &  229.5678980  &  2.0360920  &  NGC5904  &   335  &  4431.6  &  1.71  &  -1.10  &   -1.52  &  -0.38  &   -1.22  &  -0.58 \\
2M15181644+0207177  &  229.5685020  &  2.1216060  &  NGC5904  &   121  &  4821.3  &  2.38  &  -1.23  &   -1.27  &  -0.82  &   -0.70  &  -1.30 \\
2M15181666+0159496  &  229.5694360  &  1.9971360  &  NGC5904  &   63  &  4859.9  &  2.32  &  -1.25  &   -1.63  &  -0.57  &   -0.66  &  -1.53 \\
2M15181691+0209193  &  229.5704610  &  2.1553640  &  NGC5904  &   101  &  5156.4  &  2.75  &  -1.16  &   -1.26  &  -0.42  &   -1.52  &  -0.86 \\
2M15181745+0203280  &  229.5727310  &  2.0577950  &  NGC5904  &   54  &  5015.1  &  2.63  &  -1.24  &   -1.39  &  -0.41  &   -0.81  &  -1.02 \\
2M15181765+0210375  &  229.5735540  &  2.1771060  &  NGC5904  &   275  &  4379.4  &  1.61  &  -1.22  &   -1.59  &  -0.56  &   -1.02  &  -1.09 \\
2M15181803+0203503  &  229.5751410  &  2.0639860  &  NGC5904  &   111  &  5024.3  &  2.05  &  -1.35  &   -1.78  &  -1.01  &   -1.40  &  -1.31 \\
2M15181841+0203547  &  229.5767340  &  2.0651950  &  NGC5904  &   114  &  4696.4  &  2.25  &  -1.21  &   -1.32  &  -1.16  &   -0.78  &  -1.43 \\
2M15181867+0204327  &  229.5778090  &  2.0757750  &  NGC5904  &   477  &  4103.3  &  1.30  &  -1.19  &   -1.47  &  -0.97  &   -0.83  &  -1.47 \\
2M15181871+0205337  &  229.5779730  &  2.0927000  &  NGC5904  &   68  &  4973.3  &  2.34  &  -1.21  &   -1.14  &  -0.80  &   -0.43  &  -1.51 \\
2M15181912+0203272  &  229.5796720  &  2.0575560  &  NGC5904  &   82  &  4731.2  &  2.19  &  -1.23  &   -1.48  &  -0.26  &   -0.74  &  -1.08 \\
2M15181926+0202295  &  229.5802640  &  2.0415450  &  NGC5904  &   87  &  5011.6  &  2.75  &  -1.20  &   -1.31  &  -0.33  &   -1.02  &  -0.97 \\
2M15181946+0157504  &  229.5811160  &  1.9640030  &  NGC5904  &   120  &  5104.4  &  2.20  &  -1.39  &   -1.45  &  -1.05  &   -0.81  &  -1.67 \\
2M15181952+0207106  &  229.5813660  &  2.1196330  &  NGC5904  &   92  &  5089.7  &  2.76  &  -1.09  &   -1.62  &  0.01  &   -0.97  &  -0.52 \\
2M15182001+0157421  &  229.5833750  &  1.9617140  &  NGC5904  &   95  &  5030.9  &  2.74  &  -1.24  &   -1.27  &  -0.53  &   -0.87  &  -1.17 \\
2M15182014+0203321  &  229.5839580  &  2.0589360  &  NGC5904  &   179  &  4645.2  &  1.70  &  -1.29  &   -1.57  &  -0.68  &   -0.89  &  -1.41 \\
2M15182072+0206414  &  229.5863620  &  2.1115030  &  NGC5904  &   149  &  4586.8  &  2.01  &  -1.22  &   -1.43  &  -0.77  &   -0.88  &  -1.27 \\
2M15182104+0205088  &  229.5876960  &  2.0857860  &  NGC5904  &   100  &  5139.7  &  2.72  &  -1.07  &   -1.04  &  -0.24  &   -0.53  &  -0.94 \\
2M15182126+0204081  &  229.5885970  &  2.0689170  &  NGC5904  &   80  &  4906.8  &  2.46  &  -1.22  &   -1.34  &  -0.50  &   -0.84  &  -1.12 \\
2M15182141+0201507  &  229.5892340  &  2.0307580  &  NGC5904  &   25  &  5960.5  &  1.96  &  -1.26  &   -1.67  &  -0.22  &   -0.69  &  -0.77 \\
2M15182144+0202446  &  229.5893530  &  2.0457470  &  NGC5904  &   113  &  4987.5  &  2.63  &  -1.28  &   -1.53  &  -0.51  &   -1.24  &  -1.06 \\
2M15182185+0147091  &  229.5910620  &  1.7858750  &  NGC5904  &   128  &  5056.7  &  2.79  &  -1.27  &   -1.37  &  -1.30  &   -0.86  &  -1.50 \\
2M15182210+0208251  &  229.5920930  &  2.1403140  &  NGC5904  &   110  &  5172.2  &  2.87  &  -1.15  &   -1.11  &  -0.48  &   -0.68  &  -1.08 \\
2M15182241+0158417  &  229.5933810  &  1.9782610  &  NGC5904  &   89  &  5080.4  &  2.74  &  -1.19  &   -1.20  &  -0.48  &   -0.57  &  -1.15 \\
2M15182262+0200305  &  229.5942900  &  2.0084970  &  NGC5904  &   460  &  4118.7  &  1.36  &  -1.14  &   -1.49  &  -0.80  &   -0.85  &  -1.37 \\
2M15182262+0206397  &  229.5942670  &  2.1110360  &  NGC5904  &   153  &  4866.7  &  2.29  &  -1.15  &   -1.32  &  -0.46  &   -1.02  &  -0.51 \\
2M15182264+0210037  &  229.5943700  &  2.1677170  &  NGC5904  &   142  &  5497.5  &  2.64  &  -1.22  &   -1.78  &  -0.74  &   -1.44  &  -1.49 \\
2M15182283+0203097  &  229.5951540  &  2.0527080  &  NGC5904  &   294  &  4294.0  &  1.51  &  -1.19  &   -1.56  &  -0.47  &   -0.98  &  -1.05 \\
2M15182302+0159134  &  229.5959250  &  1.9870640  &  NGC5904  &   128  &  5121.7  &  2.82  &  -1.25  &   -1.31  &  -0.93  &   -0.71  &  -1.44 \\
2M15182309+0206191  &  229.5962410  &  2.1053310  &  NGC5904  &   21  &  6330.8  &  2.24  &  -0.86  &   -1.31  &  -1.88  &   -0.94  &  -1.20 \\
2M15182324+0159163  &  229.5968670  &  1.9878700  &  NGC5904  &   284  &  4350.0  &  1.70  &  -1.18  &   -1.47  &  -0.45  &   -0.91  &  -0.94 \\
2M15182345+0159572  &  229.5977280  &  1.9992280  &  NGC5904  &   370  &  4394.6  &  1.62  &  -1.15  &   -1.62  &  -0.42  &   -1.19  &  -0.75 \\
2M15182359+0204243  &  229.5983170  &  2.0734310  &  NGC5904  &   85  &  5075.2  &  2.76  &  -1.23  &   -1.50  &  -0.28  &   -0.86  &  -1.15 \\
2M15182373+0202043  &  229.5988820  &  2.0345530  &  NGC5904  &   86  &  4971.9  &  2.58  &  -1.23  &   -1.26  &  -0.59  &   -0.88  &  -1.27 \\
2M15182428+0201090  &  229.6012080  &  2.0191860  &  NGC5904  &   115  &  4776.2  &  2.27  &  -1.19  &   -1.30  &  -1.09  &   -0.59  &  -1.44 \\
2M15182431+0200557  &  229.6013220  &  2.0154970  &  NGC5904  &   129  &  5121.4  &  2.83  &  -1.18  &   -1.40  &  -0.38  &   -1.14  &  -0.80 \\
2M15182435+0201574  &  229.6014750  &  2.0326140  &  NGC5904  &   281  &  4570.8  &  1.51  &  -1.27  &   -1.75  &  -0.58  &   -1.35  &  -0.78 \\
2M15182437+0200440  &  229.6015560  &  2.0122390  &  NGC5904  &   6  &  5841.0  &  1.62  &  -1.22  &   -0.46  &  0.60  &   -0.92  &  -2.48 \\
2M15182438+0200073  &  229.6015920  &  2.0020310  &  NGC5904  &   97  &  4897.9  &  2.45  &  -1.19  &   -1.39  &  -0.40  &   -1.10  &  -0.63 \\
2M15182499+0203098  &  229.6041550  &  2.0527380  &  NGC5904  &   342  &  4106.8  &  1.46  &  -1.12  &   -1.62  &  -0.33  &   -1.05  &  -0.97 \\
2M15182581+0204552  &  229.6075710  &  2.0820250  &  NGC5904  &   123  &  4830.8  &  2.36  &  -1.16  &   -1.28  &  -1.03  &   -0.59  &  -1.37 \\
2M15182591+0205076  &  229.6079790  &  2.0854560  &  NGC5904  &   411  &  4237.5  &  1.45  &  -1.17  &   -1.57  &  -0.39  &   -0.97  &  -0.90 \\
2M15182603+0203404  &  229.6084740  &  2.0612390  &  NGC5904  &   93  &  4896.7  &  2.57  &  -1.26  &   -1.39  &  -0.55  &   -1.09  &  -1.19 \\
2M15182634+0206502  &  229.6097530  &  2.1139610  &  NGC5904  &   80  &  5575.0  &  3.14  &  -1.09  &   -1.52  &  -0.46  &   -0.69  &  -1.43 \\
2M15182636+0202385  &  229.6098580  &  2.0440310  &  NGC5904  &   131  &  4679.9  &  2.00  &  -1.20  &   -1.48  &  -0.47  &   -1.02  &  -0.90 \\
2M15182652+0205353  &  229.6105030  &  2.0931640  &  NGC5904  &   99  &  4796.4  &  2.22  &  -1.26  &   -1.47  &  -0.62  &   -1.16  &  -1.06 \\
2M15182676+0204308  &  229.6115010  &  2.0752310  &  NGC5904  &   110  &  4830.7  &  2.46  &  -1.18  &   -1.35  &  -0.96  &   -0.73  &  -1.43 \\
2M15182717+0159524  &  229.6132440  &  1.9978920  &  NGC5904  &   352  &  4398.3  &  1.66  &  -1.13  &   -1.56  &  -0.41  &   -1.11  &  -0.71 \\
2M15182784+0209431  &  229.6160080  &  2.1619810  &  NGC5904  &   129  &  4992.4  &  2.55  &  -1.24  &   -1.45  &  -0.29  &   -1.04  &  -1.01 \\
2M15182808+0202119  &  229.6170050  &  2.0366500  &  NGC5904  &   113  &  4619.4  &  1.92  &  -1.24  &   -1.54  &  -0.56  &   -1.13  &  -1.03 \\
2M15182822+0204509  &  229.6175910  &  2.0808190  &  NGC5904  &   207  &  4682.1  &  2.07  &  -1.14  &   -1.53  &  -0.38  &   -1.20  &  -0.58 \\
2M15182833+0205181  &  229.6180560  &  2.0883830  &  NGC5904  &   82  &  4885.5  &  2.43  &  -1.24  &   -1.37  &  -0.72  &   -0.86  &  -1.32 \\
2M15182846+0159283  &  229.6185970  &  1.9912190  &  NGC5904  &   87  &  5061.1  &  2.85  &  -1.20  &   -1.04  &  -1.17  &   -0.39  &  -1.43 \\
2M15182852+0208170  &  229.6188480  &  2.1380750  &  NGC5904  &   147  &  5080.5  &  2.76  &  -1.16  &   -1.27  &  -0.06  &   -0.84  &  -0.99 \\
2M15182885+0206283  &  229.6202490  &  2.1078830  &  NGC5904  &   20  &  5956.8  &  2.02  &  -1.36  &   -0.80  &  -0.45  &   -1.01  &  -1.82 \\
2M15182917+0159269  &  229.6215490  &  1.9908080  &  NGC5904  &   111  &  4950.7  &  2.54  &  -1.22  &   -1.36  &  -0.82  &   -0.85  &  -1.28 \\
2M15182919+0202113  &  229.6216520  &  2.0364860  &  NGC5904  &   215  &  4674.6  &  2.04  &  -1.15  &   -1.60  &  -0.32  &   -1.18  &  -0.62 \\
2M15182924+0202063  &  229.6218520  &  2.0350940  &  NGC5904  &   186  &  4614.6  &  1.98  &  -1.22  &   -1.46  &  -0.58  &   -1.05  &  -0.91 \\
2M15182930+0206378  &  229.6221030  &  2.1105060  &  NGC5904  &   107  &  4742.7  &  2.23  &  -1.17  &   -1.14  &  -1.29  &   -0.72  &  -1.46 \\
2M15182935+0203493  &  229.6223080  &  2.0637170  &  NGC5904  &   181  &  4561.6  &  1.85  &  -1.22  &   -1.45  &  -0.47  &   -0.93  &  -1.05 \\
2M15182936+0207499  &  229.6223480  &  2.1305470  &  NGC5904  &   112  &  4561.9  &  1.87  &  -1.26  &   -1.69  &  -0.59  &   -1.30  &  -0.71 \\
2M15182945+0204576  &  229.6227230  &  2.0826720  &  NGC5904  &   68  &  5025.8  &  2.63  &  -1.26  &   -1.19  &  -0.76  &   -1.13  &  -0.97 \\
2M15182984+0205377  &  229.6243740  &  2.0938140  &  NGC5904  &   82  &  5007.8  &  2.79  &  -1.24  &   -1.52  &  -0.51  &   -1.00  &  -1.14 \\
2M15183000+0210466  &  229.6250030  &  2.1796190  &  NGC5904  &   54  &  4955.4  &  2.56  &  -1.27  &   -1.57  &  -0.66  &   -1.09  &  -1.37 \\
2M15183010+0207053  &  229.6254170  &  2.1181580  &  NGC5904  &   78  &  5042.2  &  2.61  &  -1.20  &   -1.23  &  -0.54  &   -1.02  &  -0.70 \\
2M15183049+0207005  &  229.6270700  &  2.1168140  &  NGC5904  &   246  &  4486.5  &  1.74  &  -1.19  &   -1.63  &  -0.49  &   -1.25  &  -0.76 \\
2M15183050+0209224  &  229.6271210  &  2.1562250  &  NGC5904  &   79  &  4813.7  &  2.22  &  -1.16  &   -1.29  &  -0.53  &   -0.74  &  -1.00 \\
2M15183057+0205395  &  229.6274120  &  2.0943080  &  NGC5904  &   260  &  4418.2  &  1.71  &  -1.17  &   -1.46  &  -0.94  &   -0.81  &  -1.42 \\
2M15183060+0204166  &  229.6275090  &  2.0712940  &  NGC5904  &   123  &  4869.8  &  2.36  &  -1.25  &   -1.70  &  -0.37  &   -1.30  &  -0.77 \\
2M15183086+0212167  &  229.6285950  &  2.2046610  &  NGC5904  &   162  &  4604.2  &  1.85  &  -1.22  &   -1.50  &  -1.01  &   -0.81  &  -1.35 \\
2M15183092+0205024  &  229.6288350  &  2.0840140  &  NGC5904  &   170  &  4598.4  &  1.75  &  -1.27  &   -1.62  &  -0.60  &   -1.28  &  -0.70 \\
2M15183105+0202426  &  229.6294100  &  2.0451830  &  NGC5904  &   45  &  5734.1  &  3.13  &  -1.25  &   -1.04  &  -0.23  &   -0.91  &  -1.15 \\
2M15183134+0157118  &  229.6305980  &  1.9532970  &  NGC5904  &   135  &  5009.3  &  2.81  &  -1.23  &   -1.32  &  -0.55  &   -0.87  &  -1.21 \\
2M15183142+0207117  &  229.6309260  &  2.1199220  &  NGC5904  &   190  &  4756.2  &  1.84  &  -1.27  &   -1.53  &  -0.58  &   -0.98  &  -1.13 \\
2M15183182+0203277  &  229.6326010  &  2.0577110  &  NGC5904  &   99  &  4770.2  &  2.26  &  -1.19  &   -1.35  &  -0.94  &   -0.69  &  -1.46 \\
2M15183197+0209486  &  229.6332120  &  2.1635110  &  NGC5904  &   68  &  5980.3  &  3.03  &  -1.23  &   -1.48  &  -0.56  &   -0.93  &  -1.68 \\
2M15183223+0201341  &  229.6343070  &  2.0261440  &  NGC5904  &   463  &  4171.3  &  1.40  &  -1.16  &   -1.52  &  -0.93  &   -0.83  &  -1.42 \\
2M15183269+0203507  &  229.6362450  &  2.0641000  &  NGC5904  &   18  &  5952.9  &  2.60  &  -1.21  &   -2.04  &  0.34  &   -0.83  &  -1.10 \\
2M15183302+0205570  &  229.6376190  &  2.0991750  &  NGC5904  &   121  &  5140.8  &  2.87  &  -1.23  &   -1.38  &  -0.58  &   -0.89  &  -1.35 \\
2M15183303+0202544  &  229.6376510  &  2.0484670  &  NGC5904  &   132  &  4946.5  &  2.07  &  -1.36  &   -1.64  &  -0.87  &   -1.10  &  -1.33 \\
2M15183333+0216107  &  229.6388900  &  2.2696450  &  NGC5904  &   98  &  5576.0  &  2.48  &  -1.21  &   -1.58  &  -1.12  &   -0.62  &  -1.86 \\
2M15183401+0207158  &  229.6417220  &  2.1210670  &  NGC5904  &   135  &  4560.7  &  1.95  &  -1.22  &   -1.44  &  -0.52  &   -0.96  &  -1.01 \\
2M15183415+0159215  &  229.6423060  &  1.9893140  &  NGC5904  &   162  &  5010.5  &  2.72  &  -1.22  &   -1.25  &  -0.45  &   -0.89  &  -1.12 \\
2M15183437+0201163  &  229.6432270  &  2.0212060  &  NGC5904  &   20  &  6767.2  &  3.09  &  -1.26  &   -1.41  &  0.80  &   0.12  &  -1.05 \\
2M15183438+0224058  &  229.6432560  &  2.4016220  &  NGC5904  &   124  &  5368.6  &  2.72  &  -1.24  &   -1.90  &  -0.70  &   -1.39  &  -1.37 \\
2M15183442+0227451  &  229.6434240  &  2.4625280  &  NGC5904  &   141  &  4722.9  &  2.03  &  -1.23  &   -1.31  &  -0.98  &   -0.56  &  -1.44 \\
2M15183456+0202349  &  229.6440000  &  2.0430470  &  NGC5904  &   98  &  4976.5  &  2.66  &  -1.24  &   -1.28  &  -1.35  &   -0.90  &  -1.58 \\
2M15183463+0209313  &  229.6443250  &  2.1586970  &  NGC5904  &   183  &  4539.9  &  1.70  &  -1.19  &   -1.59  &  -0.41  &   -1.15  &  -0.77 \\
2M15183481+0202226  &  229.6450810  &  2.0396280  &  NGC5904  &   108  &  4785.1  &  2.17  &  -1.19  &   -1.28  &  -0.94  &   -0.57  &  -1.42 \\
2M15183484+0206165  &  229.6451940  &  2.1046080  &  NGC5904  &   220  &  4632.6  &  1.97  &  -1.14  &   -1.60  &  -0.34  &   -1.22  &  -0.55 \\
2M15183531+0207400  &  229.6471400  &  2.1278000  &  NGC5904  &   225  &  4481.3  &  1.81  &  -1.24  &   -1.45  &  -1.01  &   -0.84  &  -1.50 \\
2M15183565+0214529  &  229.6485670  &  2.2480550  &  NGC5904  &   15  &  7644.6  &  2.60  &  -0.88  &   -1.23  &  -1.65  &   -0.78  &  -2.37 \\
2M15183575+0204297  &  229.6489710  &  2.0749220  &  NGC5904  &   104  &  5385.4  &  1.80  &  -1.45  &   -1.92  &  -0.85  &   -1.28  &  -0.89 \\
2M15183589+0202423  &  229.6495810  &  2.0450970  &  NGC5904  &   85  &  4798.9  &  2.30  &  -1.25  &   -1.18  &  -0.38  &   -0.84  &  -1.20 \\
2M15183638+0208507  &  229.6515970  &  2.1474360  &  NGC5904  &   158  &  4791.6  &  1.73  &  -1.36  &   -1.82  &  -0.79  &   -1.51  &  -0.83 \\
2M15183678+0206370  &  229.6532770  &  2.1102940  &  NGC5904  &   86  &  4994.7  &  2.69  &  -1.24  &   -1.35  &  -0.44  &   -0.88  &  -0.98 \\
2M15183679+0206171  &  229.6533220  &  2.1047720  &  NGC5904  &   120  &  4725.9  &  2.11  &  -1.12  &   -1.54  &  -0.32  &   -1.18  &  -0.47 \\
2M15183720+0150572  &  229.6550260  &  1.8492360  &  NGC5904  &   104  &  5167.4  &  2.99  &  -1.20  &   -0.89  &  -1.41  &   -0.74  &  -1.38 \\
2M15183720+0208197  &  229.6550100  &  2.1388250  &  NGC5904  &   45  &  4923.7  &  2.34  &  -1.23  &   -1.28  &  -1.00  &   -0.85  &  -1.34 \\
2M15183738+0206079  &  229.6557650  &  2.1022060  &  NGC5904  &   391  &  4333.9  &  1.32  &  -1.27  &   -1.74  &  -0.47  &   -0.99  &  -1.19 \\
2M15183765+0201212  &  229.6568800  &  2.0225640  &  NGC5904  &   159  &  5062.0  &  2.83  &  -1.24  &   -1.22  &  -0.89  &   -0.78  &  -1.42 \\
2M15183769+0157545  &  229.6570750  &  1.9651580  &  NGC5904  &   22  &  6657.5  &  2.57  &  -1.19  &   -1.55  &  1.02  &   -0.44  &  -1.85 \\
2M15183781+0207024  &  229.6575700  &  2.1173440  &  NGC5904  &   157  &  4727.5  &  2.08  &  -1.18  &   -1.71  &  -0.33  &   -1.39  &  -0.74 \\
2M15183815+0203219  &  229.6589850  &  2.0561000  &  NGC5904  &   88  &  4632.9  &  2.19  &  -1.24  &   -1.28  &  -1.02  &   -0.72  &  -1.44 \\
2M15183873+0208200  &  229.6614150  &  2.1388890  &  NGC5904  &   115  &  4765.9  &  2.40  &  -1.23  &   -1.44  &  -1.33  &   -0.88  &  -1.48 \\
2M15183902+0206511  &  229.6626150  &  2.1142000  &  NGC5904  &   98  &  4820.3  &  2.49  &  -1.28  &   -1.44  &  -0.85  &   -1.17  &  -1.29 \\
2M15183915+0205301  &  229.6631610  &  2.0917030  &  NGC5904  &   99  &  5018.4  &  2.67  &  -1.25  &   -1.44  &  -0.84  &   -0.87  &  -1.47 \\
2M15183938+0158516  &  229.6641000  &  1.9810000  &  NGC5904  &   100  &  4957.4  &  2.68  &  -1.22  &   -1.38  &  -0.39  &   -0.99  &  -0.90 \\
2M15183941+0206598  &  229.6642160  &  2.1166250  &  NGC5904  &   51  &  4941.0  &  2.26  &  -1.23  &   -1.60  &  -0.25  &   -1.25  &  -1.21 \\
2M15183948+0210458  &  229.6645270  &  2.1793920  &  NGC5904  &   230  &  4316.4  &  1.61  &  -1.16  &   -1.32  &  -0.93  &   -0.85  &  -1.24 \\
2M15183954+0207237  &  229.6647830  &  2.1232720  &  NGC5904  &   238  &  4472.2  &  1.76  &  -1.18  &   -1.52  &  -0.46  &   -1.06  &  -0.87 \\
2M15183955+0202520  &  229.6648330  &  2.0478000  &  NGC5904  &   203  &  4580.3  &  1.89  &  -1.17  &   -1.49  &  -0.46  &   -1.03  &  -0.90 \\
2M15183957+0205018  &  229.6648820  &  2.0838390  &  NGC5904  &   107  &  5073.7  &  2.01  &  -1.40  &   -1.76  &  -0.90  &   -1.41  &  -1.04 \\
2M15183975+0212333  &  229.6656320  &  2.2092580  &  NGC5904  &   77  &  4985.6  &  2.68  &  -1.24  &   -1.01  &  -1.55  &   -0.81  &  -1.55 \\
2M15183994+0203156  &  229.6664230  &  2.0543390  &  NGC5904  &   131  &  5169.9  &  2.82  &  -1.23  &   -1.51  &  -0.25  &   -1.03  &  -0.97 \\
2M15184001+0211023  &  229.6667090  &  2.1839860  &  NGC5904  &   206  &  4427.3  &  1.66  &  -1.23  &   -1.53  &  -0.61  &   -0.91  &  -1.29 \\
2M15184015+0154369  &  229.6673180  &  1.9102500  &  NGC5904  &   164  &  4696.4  &  2.01  &  -1.21  &   -1.40  &  -0.64  &   -0.81  &  -1.24 \\
2M15184022+0213278  &  229.6675840  &  2.2243940  &  NGC5904  &   105  &  4885.6  &  1.98  &  -1.27  &   -1.52  &  -1.15  &   -0.99  &  -1.64 \\
2M15184035+0158187  &  229.6681580  &  1.9718820  &  NGC5904  &   117  &  4773.5  &  2.14  &  -1.23  &   -1.66  &  -0.43  &   -1.28  &  -0.73 \\
2M15184048+0210446  &  229.6687000  &  2.1790710  &  NGC5904  &   74  &  5255.7  &  2.39  &  -1.33  &   -1.58  &  -1.29  &   -0.93  &  -1.59 \\
2M15184061+0206241  &  229.6692460  &  2.1067180  &  NGC5904  &   311  &  4377.0  &  1.56  &  -1.21  &   -1.58  &  -0.56  &   -0.99  &  -1.06 \\
2M15184103+0202242  &  229.6709870  &  2.0400720  &  NGC5904  &   90  &  4664.2  &  2.23  &  -1.22  &   -1.43  &  -0.53  &   -1.04  &  -0.98 \\
2M15184132+0205014  &  229.6721720  &  2.0837380  &  NGC5904  &   181  &  4576.8  &  1.89  &  -1.24  &   -1.50  &  -0.58  &   -0.99  &  -1.06 \\
2M15184137+0209199  &  229.6723880  &  2.1555330  &  NGC5904  &   94  &  5115.9  &  2.83  &  -1.20  &   -1.41  &  -0.64  &   -0.82  &  -1.38 \\
2M15184139+0206004  &  229.6724930  &  2.1001380  &  NGC5904  &   286  &  4307.7  &  1.36  &  -1.24  &   -1.42  &  -0.20  &   -0.81  &  -1.30 \\
2M15184164+0203533  &  229.6735220  &  2.0648130  &  NGC5904  &   512  &  4165.4  &  1.37  &  -1.19  &   -1.63  &  -0.47  &   -0.99  &  -1.10 \\
2M15184187+0205537  &  229.6744670  &  2.0982640  &  NGC5904  &   142  &  4729.8  &  2.11  &  -1.18  &   -1.41  &  -0.50  &   -1.07  &  -0.69 \\
2M15184209+0204094  &  229.6754060  &  2.0692920  &  NGC5904  &   212  &  4550.8  &  1.83  &  -1.12  &   -1.57  &  -0.30  &   -1.21  &  -0.46 \\
2M15184319+0202567  &  229.6799660  &  2.0491010  &  NGC5904  &   9  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M15184330+0159322  &  229.6804350  &  1.9922980  &  NGC5904  &   90  &  4973.5  &  2.60  &  -1.18  &   -1.34  &  -0.48  &   -0.97  &  -1.14 \\
2M15184346+0156311  &  229.6811040  &  1.9419730  &  NGC5904  &   98  &  4995.5  &  2.59  &  -1.27  &   -1.09  &  -1.22  &   -0.74  &  -1.59 \\
2M15184346+0203074  &  229.6811140  &  2.0520560  &  NGC5904  &   214  &  4591.5  &  1.91  &  -1.18  &   -1.45  &  -0.38  &   -1.02  &  -0.64 \\
2M15184374+0208171  &  229.6822540  &  2.1381090  &  NGC5904  &   139  &  5057.0  &  2.75  &  -1.18  &   -1.34  &  -0.26  &   -0.95  &  -0.83 \\
2M15184449+0202053  &  229.6853930  &  2.0348180  &  NGC5904  &   219  &  4437.8  &  1.74  &  -1.21  &   -1.44  &  -1.01  &   -0.78  &  -1.45 \\
2M15184495+0202034  &  229.6872970  &  2.0343040  &  NGC5904  &   280  &  4019.8  &  1.35  &  -1.16  &   -1.56  &  -0.54  &   -0.96  &  -1.22 \\
2M15184497+0202168  &  229.6873830  &  2.0380180  &  NGC5904  &   85  &  4879.4  &  2.51  &  -1.26  &   -1.50  &  -1.18  &   -1.01  &  -1.59 \\
2M15184518+0205132  &  229.6882710  &  2.0870270  &  NGC5904  &   101  &  4977.2  &  2.58  &  -1.17  &   -1.34  &  -1.08  &   -0.85  &  -1.45 \\
2M15184540+0204302  &  229.6891860  &  2.0750820  &  NGC5904  &   349  &  4371.3  &  1.38  &  -1.26  &   -1.47  &  -0.29  &   -0.90  &  -1.37 \\
2M15184558+0205495  &  229.6899430  &  2.0971050  &  NGC5904  &   107  &  4974.2  &  2.57  &  -1.25  &   -1.36  &  -0.47  &   -0.88  &  -1.13 \\
2M15184579+0201169  &  229.6907970  &  2.0213660  &  NGC5904  &   110  &  4992.5  &  2.65  &  -1.13  &   -1.32  &  -0.26  &   -0.86  &  -0.84 \\
2M15184670+0155152  &  229.6946150  &  1.9208940  &  NGC5904  &   52  &  4821.8  &  2.57  &  -1.35  &   -1.30  &  -1.15  &   -1.11  &  -1.40 \\
2M15184681+0209519  &  229.6950520  &  2.1644250  &  NGC5904  &   149  &  5001.9  &  2.71  &  -1.21  &   -1.25  &  -1.12  &   -0.72  &  -1.42 \\
2M15184730+0207253  &  229.6971090  &  2.1237170  &  NGC5904  &   78  &  5078.2  &  2.10  &  -1.27  &   -1.40  &  -0.38  &   -0.77  &  -0.54 \\
2M15184785+0206199  &  229.6993790  &  2.1055310  &  NGC5904  &   90  &  5038.4  &  2.73  &  -1.21  &   -1.42  &  -0.33  &   -0.80  &  -1.29 \\
2M15184800+0213370  &  229.7000200  &  2.2269670  &  NGC5904  &   85  &  5178.3  &  3.05  &  -1.16  &   -1.30  &  -1.27  &   -0.85  &  -1.54 \\
2M15184836+0203156  &  229.7015030  &  2.0543370  &  NGC5904  &   112  &  5003.5  &  2.84  &  -1.26  &   -1.35  &  -1.13  &   -0.89  &  -1.55 \\
2M15184846+0226402  &  229.7019240  &  2.4445230  &  NGC5904  &   56  &  4956.3  &  2.71  &  -1.15  &   -2.24  &  -1.73  &   -1.61  &  -2.30 \\
2M15184910+0207439  &  229.7046140  &  2.1288620  &  NGC5904  &   147  &  5026.3  &  2.83  &  -1.16  &   -1.23  &  -1.03  &   -0.64  &  -1.42 \\
2M15185104+0157502  &  229.7126990  &  1.9639660  &  NGC5904  &   111  &  4926.0  &  2.66  &  -1.29  &   -1.19  &  -0.83  &   -0.98  &  -1.34 \\
2M15185167+0201178  &  229.7153190  &  2.0216190  &  NGC5904  &   104  &  5705.8  &  2.71  &  -1.37  &   -1.44  &  -0.97  &   -0.78  &  -1.75 \\
2M15185197+0211217  &  229.7165530  &  2.1893690  &  NGC5904  &   69  &  5881.5  &  2.35  &  -1.29  &   -1.53  &  -0.93  &   -0.56  &  -1.88 \\
2M15185207+0219410  &  229.7169970  &  2.3280610  &  NGC5904  &   40  &  5416.4  &  3.25  &  -1.08  &   -1.52  &  -1.96  &   -1.31  &  -1.24 \\
2M15185239+0203551  &  229.7183100  &  2.0653300  &  NGC5904  &   125  &  4838.1  &  2.37  &  -1.22  &   -1.39  &  -0.61  &   -1.11  &  -0.63 \\
2M15185321+0155473  &  229.7217230  &  1.9298160  &  NGC5904  &   110  &  5012.1  &  2.62  &  -1.20  &   -1.23  &  -0.41  &   -0.82  &  -0.88 \\
2M15185373+0212525  &  229.7238760  &  2.2146080  &  NGC5904  &   78  &  5024.8  &  2.85  &  -1.28  &   -1.76  &  -0.51  &   -1.53  &  -1.25 \\
2M15185397+0205393  &  229.7248840  &  2.0942720  &  NGC5904  &   111  &  4981.4  &  2.75  &  -1.23  &   -1.26  &  -0.53  &   -0.84  &  -1.03 \\
2M15185420+0202375  &  229.7258380  &  2.0437550  &  NGC5904  &   101  &  4997.3  &  2.59  &  -1.24  &   -1.46  &  -0.35  &   -1.17  &  -0.71 \\
2M15185499+0205525  &  229.7291530  &  2.0979390  &  NGC5904  &   19  &  6624.1  &  2.10  &  -0.98  &   -1.08  &  0.49  &   0.01  &  -2.07 \\
2M15185515+0214337  &  229.7298230  &  2.2427000  &  NGC5904  &   210  &  4618.8  &  1.76  &  -1.33  &   -1.58  &  -1.03  &   -0.93  &  -1.66 \\
2M15185731+0203077  &  229.7388280  &  2.0521510  &  NGC5904  &   88  &  4922.1  &  1.96  &  -1.37  &   -1.79  &  -0.82  &   -1.30  &  -1.30 \\
2M15185833+0210033  &  229.7430830  &  2.1675950  &  NGC5904  &   87  &  5074.6  &  2.87  &  -1.20  &   -1.41  &  -0.43  &   -1.10  &  -0.94 \\
2M15185953+0202076  &  229.7480790  &  2.0354450  &  NGC5904  &   128  &  4873.9  &  2.36  &  -1.27  &   -1.21  &  -1.21  &   -0.68  &  -1.58 \\
2M15190176+0206351  &  229.7573370  &  2.1097760  &  NGC5904  &   131  &  5020.6  &  2.60  &  -1.17  &   -1.45  &  -0.28  &   -1.09  &  -0.63 \\
2M15190237+0204586  &  229.7599090  &  2.0829560  &  NGC5904  &   66  &  4905.0  &  2.52  &  -1.07  &   -1.00  &  -0.23  &   -0.33  &  -0.99 \\
2M15190244+0213503  &  229.7602060  &  2.2306430  &  NGC5904  &   149  &  4795.5  &  2.22  &  -1.17  &   -1.37  &  -0.39  &   -1.01  &  -0.69 \\
2M15190324+0208032  &  229.7635030  &  2.1342340  &  NGC5904  &   603  &  3982.6  &  1.29  &  -1.17  &   -1.49  &  -0.78  &   -0.88  &  -1.41 \\
2M15190407+0205255  &  229.7669600  &  2.0904430  &  NGC5904  &   88  &  5100.8  &  2.69  &  -1.15  &   -1.14  &  -0.47  &   -0.71  &  -0.61 \\
2M15190597+0211317  &  229.7749120  &  2.1921620  &  NGC5904  &   133  &  4816.2  &  2.57  &  -1.25  &   -1.43  &  -0.69  &   -1.09  &  -1.38 \\
2M15190831+0201421  &  229.7846310  &  2.0283780  &  NGC5904  &   126  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M15190904+0213450  &  229.7876780  &  2.2291730  &  NGC5904  &   65  &  5263.5  &  3.35  &  -1.16  &   -1.75  &  -1.79  &   -1.67  &  -1.35 \\
2M15190943+0205498  &  229.7893110  &  2.0971760  &  NGC5904  &   81  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M15190992+0208218  &  229.7913740  &  2.1394040  &  NGC5904  &   105  &  4776.0  &  2.29  &  -1.18  &   -1.42  &  -0.56  &   -1.11  &  -0.75 \\
2M15191033+0207072  &  229.7930760  &  2.1186680  &  NGC5904  &   121  &  4786.2  &  2.19  &  -1.21  &   -1.44  &  -0.47  &   -1.00  &  -0.77 \\
2M15191070+0211520  &  229.7946120  &  2.1977880  &  NGC5904  &   88  &  5034.7  &  2.72  &  -1.23  &   -1.19  &  -1.06  &   -0.62  &  -1.40 \\
2M15191077+0159458  &  229.7948920  &  1.9960790  &  NGC5904  &   143  &  5076.8  &  2.70  &  -1.30  &   -1.34  &  -1.05  &   -0.73  &  -1.57 \\
2M15191247+0204421  &  229.8019980  &  2.0783630  &  NGC5904  &   93  &  4906.9  &  2.62  &  -1.38  &   -1.73  &  -0.61  &   -1.54  &  -1.28 \\
2M15191396+0207141  &  229.8082010  &  2.1205960  &  NGC5904  &   81  &  5038.3  &  2.62  &  -1.21  &   -1.33  &  -0.34  &   -0.87  &  -0.99 \\
2M15191912+0202334  &  229.8296770  &  2.0426270  &  NGC5904  &   289  &  4902.2  &  2.50  &  -0.90  &   -1.28  &  0.33  &   -0.34  &  -0.41 \\
2M15192875+0206510  &  229.8698060  &  2.1141720  &  NGC5904  &   108  &  4921.1  &  2.51  &  -1.21  &   -1.46  &  -0.46  &   -1.18  &  -0.75 \\
2M15193425+0212263  &  229.8927450  &  2.2073110  &  NGC5904  &   87  &  5371.3  &  3.13  &  -1.19  &   -1.34  &  0.08  &   -0.94  &  -1.08 \\
2M15195156+0202446  &  229.9648390  &  2.0457320  &  NGC5904  &   68  &  4969.1  &  3.28  &  -1.33  &   -1.20  &  -0.83  &   -1.48  &  -1.30 \\
2M15200543+0204277  &  230.0226550  &  2.0743690  &  NGC5904  &   140  &  4628.6  &  2.02  &  -1.26  &   -1.28  &  -1.00  &   -0.71  &  -1.38 \\
2M16315197-1303389  &  247.9665620  &  -13.0608180  &  NGC6171  &   147  &  4773.0  &  2.53  &  -0.99  &   -1.05  &  -0.19  &   -0.77  &  -0.64 \\
2M16315358-1302179  &  247.9732640  &  -13.0383230  &  NGC6171  &   87  &  4851.7  &  2.71  &  -1.04  &   -1.08  &  -0.29  &   -0.81  &  -0.86 \\
2M16315926-1303045  &  247.9969570  &  -13.0512700  &  NGC6171  &   63  &  4959.9  &  2.97  &  -1.00  &   -0.98  &  -0.38  &   -0.92  &  -0.75 \\
2M16320382-1308186  &  248.0159400  &  -13.1385130  &  NGC6171  &   59  &  4947.9  &  2.90  &  -0.99  &   -0.84  &  -1.09  &   -0.41  &  -0.65 \\
2M16320891-1300161  &  248.0371460  &  -13.0044890  &  NGC6171  &   143  &  4780.2  &  2.41  &  -0.96  &   -0.87  &  -0.75  &   -0.33  &  -0.62 \\
2M16320904-1302270  &  248.0376980  &  -13.0408410  &  NGC6171  &   90  &  4655.1  &  2.26  &  -1.02  &   -1.24  &  -0.21  &   -1.06  &  -0.75 \\
2M16321394-1301086  &  248.0580940  &  -13.0190790  &  NGC6171  &   332  &  4248.3  &  1.69  &  -0.99  &   -1.06  &  -0.82  &   -0.57  &  -0.76 \\
2M16321705-1304224  &  248.0710460  &  -13.0728920  &  NGC6171  &   94  &  6094.4  &  2.50  &  -1.12  &   -1.26  &  -1.10  &   -0.48  &  -1.11 \\
2M16321971-1301196  &  248.0821340  &  -13.0221250  &  NGC6171  &   120  &  4850.2  &  2.16  &  -1.06  &   -1.04  &  -0.78  &   -0.51  &  -0.91 \\
2M16322059-1302322  &  248.0858330  &  -13.0422930  &  NGC6171  &   120  &  5201.9  &  2.50  &  -0.96  &   -0.99  &  -0.60  &   -0.40  &  -0.78 \\
2M16322086-1302131  &  248.0869240  &  -13.0369930  &  NGC6171  &   83  &  4704.6  &  2.33  &  -0.99  &   -1.02  &  -0.29  &   -0.81  &  -0.59 \\
2M16322112-1302516  &  248.0880180  &  -13.0476730  &  NGC6171  &   483  &  3979.5  &  1.26  &  -0.96  &   -1.11  &  -0.72  &   -0.65  &  -1.01 \\
2M16322278-1302387  &  248.0949400  &  -13.0440920  &  NGC6171  &   49  &  4758.7  &  2.65  &  -0.90  &   -0.78  &  -1.00  &   -0.44  &  -0.68 \\
2M16322299-1304311  &  248.0957930  &  -13.0753250  &  NGC6171  &   110  &  5665.2  &  2.63  &  -1.13  &   -1.37  &  -1.04  &   -1.34  &  -0.91 \\
2M16322307-1258311  &  248.0961460  &  -12.9753140  &  NGC6171  &   157  &  4502.8  &  2.04  &  -0.91  &   -0.90  &  -0.77  &   -0.41  &  -0.58 \\
2M16322340-1305468  &  248.0975000  &  -13.0963470  &  NGC6171  &   130  &  5373.5  &  2.63  &  -1.01  &   -0.96  &  -0.80  &   -0.55  &  -0.82 \\
2M16322403-1302105  &  248.1001480  &  -13.0362510  &  NGC6171  &   648  &  3842.0  &  1.09  &  -1.04  &   -1.10  &  -0.92  &   -0.75  &  -0.90 \\
2M16322415-1301106  &  248.1006460  &  -13.0196150  &  NGC6171  &   397  &  4176.9  &  1.69  &  -0.92  &   -1.12  &  -0.11  &   -0.65  &  -0.66 \\
2M16322432-1301348  &  248.1013400  &  -13.0263600  &  NGC6171  &   129  &  4551.1  &  2.14  &  -0.96  &   -1.06  &  -0.26  &   -0.69  &  -0.67 \\
2M16322476-1301516  &  248.1031680  &  -13.0310230  &  NGC6171  &   96  &  4977.6  &  2.44  &  -1.07  &   -1.01  &  -1.01  &   -0.72  &  -0.70 \\
2M16322516-1300506  &  248.1048550  &  -13.0140700  &  NGC6171  &   100  &  4646.3  &  2.36  &  -1.00  &   -1.00  &  -0.78  &   -0.69  &  -0.76 \\
2M16322531-1303076  &  248.1054860  &  -13.0521260  &  NGC6171  &   93  &  5406.5  &  2.55  &  -1.08  &   -1.20  &  -0.66  &   -0.73  &  -0.88 \\
2M16322557-1301040  &  248.1065670  &  -13.0177980  &  NGC6171  &   54  &  5141.9  &  2.27  &  -1.01  &   -0.82  &  -1.48  &   -0.51  &  -0.84 \\
2M16322615-1300273  &  248.1089590  &  -13.0075990  &  NGC6171  &   92  &  5454.0  &  3.00  &  -0.90  &   -0.82  &  -0.38  &   -0.13  &  -0.69 \\
2M16322656-1307485  &  248.1106790  &  -13.1301410  &  NGC6171  &   88  &  5315.3  &  2.37  &  -1.07  &   -1.17  &  -0.77  &   -0.52  &  -0.94 \\
2M16322703-1256227  &  248.1126520  &  -12.9396650  &  NGC6171  &   140  &  5599.4  &  2.68  &  -1.04  &   -1.07  &  -0.69  &   -0.49  &  -0.82 \\
2M16322800-1304158  &  248.1166710  &  -13.0710610  &  NGC6171  &   120  &  4821.7  &  2.59  &  -1.02  &   -0.94  &  -1.03  &   -0.54  &  -0.81 \\
2M16322932-1259317  &  248.1221710  &  -12.9921560  &  NGC6171  &   231  &  4449.1  &  1.95  &  -0.94  &   -1.13  &  -0.06  &   -0.70  &  -0.61 \\
2M16323024-1257541  &  248.1260390  &  -12.9650440  &  NGC6171  &   154  &  5372.2  &  2.71  &  -0.99  &   -0.98  &  -0.81  &   -0.40  &  -0.86 \\
2M16323061-1306301  &  248.1275570  &  -13.1083820  &  NGC6171  &   159  &  4303.5  &  1.73  &  -0.98  &   -1.03  &  -0.82  &   -0.52  &  -0.70 \\
2M16323074-1300198  &  248.1281220  &  -13.0055100  &  NGC6171  &   93  &  4583.8  &  2.15  &  -0.94  &   -1.10  &  -0.10  &   -0.74  &  -0.62 \\
2M16323084-1254593  &  248.1285280  &  -12.9164740  &  NGC6171  &   99  &  4791.7  &  2.75  &  -1.01  &   -1.01  &  -0.49  &   -0.67  &  -0.75 \\
2M16323106-1302156  &  248.1294320  &  -13.0376740  &  NGC6171  &   147  &  5521.8  &  2.69  &  -1.07  &   -1.15  &  -0.25  &   -0.51  &  -0.88 \\
2M16323197-1306248  &  248.1332150  &  -13.1069060  &  NGC6171  &   50  &  4802.7  &  2.30  &  -0.94  &   -1.04  &  -0.04  &   -0.56  &  -0.58 \\
2M16323280-1305046  &  248.1367000  &  -13.0846180  &  NGC6171  &   92  &  4911.4  &  2.88  &  -0.92  &   -0.94  &  -0.84  &   -0.39  &  -0.70 \\
2M16323294-1306483  &  248.1372900  &  -13.1134420  &  NGC6171  &   55  &  4678.4  &  2.34  &  -0.99  &   -1.01  &  -0.32  &   -0.77  &  -0.62 \\
2M16323328-1308325  &  248.1386950  &  -13.1423750  &  NGC6171  &   79  &  4753.0  &  2.47  &  -1.09  &   -1.13  &  -0.55  &   -0.76  &  -0.79 \\
2M16323361-1259410  &  248.1400480  &  -12.9947250  &  NGC6171  &   123  &  4576.6  &  2.14  &  -0.97  &   -1.06  &  -0.21  &   -0.71  &  -0.67 \\
2M16323392-1303225  &  248.1413410  &  -13.0562770  &  NGC6171  &   133  &  5489.7  &  2.66  &  -1.12  &   -1.40  &  -0.44  &   -0.67  &  -0.93 \\
2M16323529-1307079  &  248.1470780  &  -13.1188770  &  NGC6171  &   138  &  4310.8  &  1.71  &  -0.97  &   -1.23  &  -0.18  &   -0.84  &  -0.68 \\
2M16323534-1301256  &  248.1472700  &  -13.0237830  &  NGC6171  &   102  &  4748.5  &  2.43  &  -1.03  &   -1.07  &  -0.22  &   -0.80  &  -0.62 \\
2M16323599-1301301  &  248.1499900  &  -13.0250280  &  NGC6171  &   102  &  4757.3  &  2.45  &  -1.02  &   -0.95  &  -1.07  &   -0.53  &  -0.79 \\
2M16323665-1306083  &  248.1527110  &  -13.1023200  &  NGC6171  &   78  &  4692.8  &  1.84  &  -1.05  &   -1.20  &  -0.55  &   -0.56  &  -0.89 \\
2M16323677-1302219  &  248.1532210  &  -13.0394310  &  NGC6171  &   94  &  4575.1  &  2.07  &  -0.95  &   -1.09  &  -0.05  &   -0.61  &  -0.69 \\
2M16323692-1258519  &  248.1538380  &  -12.9810980  &  NGC6171  &   111  &  4836.2  &  2.16  &  -0.95  &   -1.10  &  -0.05  &   -0.53  &  -0.58 \\
2M16323769-1306326  &  248.1570680  &  -13.1090700  &  NGC6171  &   88  &  4745.3  &  2.44  &  -0.97  &   -0.84  &  -1.05  &   -0.47  &  -0.60 \\
2M16323915-1309444  &  248.1631440  &  -13.1623590  &  NGC6171  &   75  &  4881.6  &  2.63  &  -1.00  &   -1.10  &  -0.17  &   -0.50  &  -0.66 \\
2M16324036-1308024  &  248.1682010  &  -13.1340090  &  NGC6171  &   36  &  5128.4  &  3.14  &  -1.05  &   -1.24  &  -0.16  &   -0.86  &  -0.71 \\
2M16324056-1303160  &  248.1690410  &  -13.0544680  &  NGC6171  &   124  &  5477.5  &  2.55  &  -1.07  &   -1.22  &  -0.41  &   -0.48  &  -0.89 \\
2M16324137-1301531  &  248.1723750  &  -13.0314210  &  NGC6171  &   63  &  4818.6  &  2.49  &  -0.94  &   -0.94  &  -0.07  &   -0.54  &  -0.57 \\
2M16324155-1302038  &  248.1731280  &  -13.0344010  &  NGC6171  &   272  &  4241.6  &  1.75  &  -0.85  &   -0.82  &  -0.75  &   -0.43  &  -0.55 \\
2M16324272-1306583  &  248.1780390  &  -13.1162100  &  NGC6171  &   49  &  5212.7  &  2.91  &  -1.01  &   -1.03  &  -0.46  &   -0.09  &  -0.83 \\
2M16324274-1304383  &  248.1781050  &  -13.0773260  &  NGC6171  &   100  &  4907.4  &  2.69  &  -0.95  &   -0.89  &  -0.91  &   -0.45  &  -0.71 \\
2M16324321-1301465  &  248.1800640  &  -13.0296010  &  NGC6171  &   60  &  4772.8  &  2.18  &  -1.02  &   -1.10  &  -0.77  &   -0.49  &  -0.71 \\
2M16324415-1301347  &  248.1839870  &  -13.0263260  &  NGC6171  &   104  &  4743.2  &  2.44  &  -0.95  &   -1.09  &  -0.10  &   -0.74  &  -0.66 \\
2M16324438-1302217  &  248.1849340  &  -13.0393880  &  NGC6171  &   84  &  5304.7  &  2.54  &  -1.08  &   -0.97  &  -0.73  &   -0.34  &  -0.86 \\
2M16324492-1300124  &  248.1872030  &  -13.0034460  &  NGC6171  &   126  &  5439.5  &  2.66  &  -1.02  &   -1.00  &  -0.39  &   -0.47  &  -0.94 \\
2M16324529-1258059  &  248.1887240  &  -12.9683180  &  NGC6171  &   135  &  4892.2  &  2.66  &  -0.99  &   -0.92  &  -0.14  &   -0.64  &  -0.64 \\
2M16324667-1303279  &  248.1944690  &  -13.0577540  &  NGC6171  &   110  &  4832.1  &  2.54  &  -0.99  &   -0.96  &  -0.95  &   -0.45  &  -0.79 \\
2M16324671-1309076  &  248.1946450  &  -13.1521370  &  NGC6171  &   91  &  5443.1  &  2.39  &  -1.10  &   -1.16  &  -0.88  &   -0.22  &  -0.93 \\
2M16324789-1305573  &  248.1995650  &  -13.0992510  &  NGC6171  &   86  &  6275.5  &  2.49  &  -1.18  &   -1.37  &  -0.80  &   -0.30  &  -1.07 \\
2M16325004-1300513  &  248.2085050  &  -13.0142640  &  NGC6171  &   128  &  5486.0  &  2.65  &  -1.06  &   -1.15  &  -0.57  &   -0.74  &  -0.92 \\
2M16325489-1303176  &  248.2287140  &  -13.0548890  &  NGC6171  &   85  &  5573.8  &  2.40  &  -1.11  &   -1.16  &  -0.81  &   -0.39  &  -0.99 \\
2M16325977-1305120  &  248.2490720  &  -13.0866790  &  NGC6171  &   44  &  4881.9  &  2.92  &  -1.07  &   -1.33  &  -0.11  &   -0.76  &  -0.73 \\
2M16330145-1300334  &  248.2560590  &  -13.0092970  &  NGC6171  &   132  &  4731.1  &  2.37  &  -0.96  &   -0.96  &  -0.29  &   -0.52  &  -0.62 \\
2M16331316-1306030  &  248.3048360  &  -13.1008390  &  NGC6171  &   115  &  4811.2  &  2.50  &  -1.00  &   -1.04  &  -0.18  &   -0.71  &  -0.65 \\
2M16402233+3618474  &  250.0930810  &  36.3131680  &  NGC6205  &   82  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16404298+3627418  &  250.1790910  &  36.4616320  &  NGC6205  &   259  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16405539+3635433  &  250.2308300  &  36.5953870  &  NGC6205  &   156  &  5074.0  &  2.56  &  -1.41  &   -0.94  &  -0.68  &   -0.54  &  -1.09 \\
2M16405637+3622185  &  250.2349080  &  36.3718070  &  NGC6205  &   64  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16410260+3626158  &  250.2608660  &  36.4377250  &  NGC6205  &   124  &  5073.0  &  2.48  &  -1.37  &   -1.60  &  -0.43  &   -1.16  &  -0.67 \\
2M16410507+3628208  &  250.2711440  &  36.4724580  &  NGC6205  &   59  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16410536+3621553  &  250.2723420  &  36.3653790  &  NGC6205  &   71  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16410648+3628136  &  250.2770320  &  36.4704700  &  NGC6205  &   280  &  4788.5  &  2.04  &  -1.36  &   -1.60  &  -0.50  &   -1.06  &  -0.73 \\
2M16410966+3626448  &  250.2902840  &  36.4458010  &  NGC6205  &   132  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16411511+3623538  &  250.3129790  &  36.3983040  &  NGC6205  &   66  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16411521+3629240  &  250.3134090  &  36.4900020  &  NGC6205  &   206  &  4962.4  &  2.30  &  -1.34  &   -1.55  &  -0.52  &   -1.06  &  -0.53 \\
2M16411583+3633177  &  250.3159730  &  36.5549390  &  NGC6205  &   114  &  5169.3  &  2.63  &  -1.32  &   -1.16  &  -0.55  &   -0.58  &  -1.06 \\
2M16411700+3625479  &  250.3208600  &  36.4299890  &  NGC6205  &   99  &  4733.6  &  1.97  &  -1.43  &   -1.81  &  -0.76  &   -1.50  &  -0.55 \\
2M16411831+3626407  &  250.3262960  &  36.4446640  &  NGC6205  &   54  &  5293.0  &  2.91  &  -1.37  &   -1.26  &  -0.41  &   -0.75  &  -0.56 \\
2M16411850+3620036  &  250.3271010  &  36.3343350  &  NGC6205  &   64  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16411882+3628232  &  250.3284260  &  36.4731370  &  NGC6205  &   119  &  5119.6  &  2.65  &  -1.45  &   -1.34  &  -0.66  &   -0.85  &  -1.00 \\
2M16411948+3630280  &  250.3311710  &  36.5077780  &  NGC6205  &   114  &  5063.6  &  2.51  &  -1.44  &   -1.50  &  -0.60  &   -0.99  &  -0.94 \\
2M16411961+3641229  &  250.3317490  &  36.6897200  &  NGC6205  &   122  &  5180.3  &  2.64  &  -1.41  &   -1.35  &  -0.58  &   -0.94  &  -0.56 \\
2M16411983+3624381  &  250.3326330  &  36.4106100  &  NGC6205  &   81  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412408+3625306  &  250.3503570  &  36.4251820  &  NGC6205  &   203  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412450+3629378  &  250.3520990  &  36.4938510  &  NGC6205  &   138  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412464+3625449  &  250.3526730  &  36.4291650  &  NGC6205  &   184  &  4548.2  &  1.73  &  -1.37  &   -1.82  &  -0.52  &   -1.35  &  -0.56 \\
2M16412470+3625193  &  250.3529320  &  36.4220430  &  NGC6205  &   50  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412709+3628002  &  250.3628850  &  36.4667470  &  NGC6205  &   513  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412729+3632226  &  250.3637450  &  36.5396190  &  NGC6205  &   91  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412815+3625274  &  250.3673170  &  36.4242970  &  NGC6205  &   189  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16412837+3627038  &  250.3682210  &  36.4510570  &  NGC6205  &   242  &  4787.3  &  2.09  &  -1.40  &   -1.61  &  -0.58  &   -1.06  &  -0.96 \\
2M16412844+3627332  &  250.3685300  &  36.4592250  &  NGC6205  &   63  &  5008.6  &  2.53  &  -1.35  &   -1.43  &  -0.52  &   -0.81  &  -0.99 \\
2M16412857+3621497  &  250.3690760  &  36.3638190  &  NGC6205  &   79  &  5160.1  &  2.61  &  -1.40  &   -1.59  &  -0.54  &   -1.27  &  -0.40 \\
2M16412975+3631563  &  250.3739590  &  36.5323070  &  NGC6205  &   140  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16413013+3635284  &  250.3755760  &  36.5912400  &  NGC6205  &   124  &  5165.4  &  2.65  &  -1.42  &   -1.34  &  -1.20  &   -0.60  &  -1.67 \\
2M16413042+3623318  &  250.3767680  &  36.3921740  &  NGC6205  &   71  &  5208.4  &  2.77  &  -1.44  &   -1.34  &  -0.64  &   -1.04  &  -0.84 \\
2M16413053+3629434  &  250.3772300  &  36.4954110  &  NGC6205  &   395  &  4550.7  &  1.79  &  -1.42  &   -1.77  &  -0.61  &   -1.13  &  -1.02 \\
2M16413072+3630075  &  250.3780100  &  36.5020940  &  NGC6205  &   70  &  4757.5  &  2.02  &  -1.39  &   -1.63  &  -1.04  &   -1.60  &  -0.36 \\
2M16413082+3630130  &  250.3784560  &  36.5036320  &  NGC6205  &   199  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16413107+3625587  &  250.3794650  &  36.4329830  &  NGC6205  &   172  &  4586.1  &  1.83  &  -1.34  &   -1.69  &  -0.60  &   -1.37  &  -0.49 \\
2M16413125+3628022  &  250.3802420  &  36.4672780  &  NGC6205  &   107  &  4672.2  &  2.04  &  -1.44  &   -1.73  &  -0.67  &   -1.18  &  -0.92 \\
2M16413127+3625182  &  250.3803270  &  36.4217340  &  NGC6205  &   107  &  4704.4  &  1.98  &  -1.44  &   -1.62  &  -0.81  &   -1.16  &  -0.92 \\
2M16413182+3628553  &  250.3826110  &  36.4820440  &  NGC6205  &   84  &  4675.9  &  1.86  &  -1.33  &   -1.32  &  -1.24  &   -1.39  &  -0.40 \\
2M16413200+3628299  &  250.3833430  &  36.4749790  &  NGC6205  &   708  &  4329.9  &  1.65  &  -1.31  &   -1.71  &  -0.39  &   -1.12  &  -0.72 \\
2M16413253+3624424  &  250.3855760  &  36.4117890  &  NGC6205  &   281  &  4304.9  &  1.41  &  -1.43  &   -1.85  &  -0.64  &   -1.10  &  -1.14 \\
2M16413327+3632285  &  250.3886490  &  36.5412640  &  NGC6205  &   141  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16413392+3630057  &  250.3913650  &  36.5015950  &  NGC6205  &   234  &  4366.6  &  1.51  &  -1.37  &   -1.87  &  -0.49  &   -1.29  &  -0.65 \\
2M16413437+3625048  &  250.3932240  &  36.4180150  &  NGC6205  &   328  &  4500.7  &  1.72  &  -1.37  &   -1.70  &  -0.57  &   -1.09  &  -0.84 \\
2M16413448+3626365  &  250.3937000  &  36.4434890  &  NGC6205  &   276  &  4514.4  &  1.75  &  -1.32  &   -1.83  &  -0.41  &   -1.34  &  -0.48 \\
2M16413476+3627596  &  250.3948730  &  36.4665640  &  NGC6205  &   637  &  4347.7  &  1.55  &  -1.37  &   -1.77  &  -0.51  &   -1.09  &  -0.86 \\
2M16413482+3627197  &  250.3951180  &  36.4554940  &  NGC6205  &   414  &  4316.5  &  1.50  &  -1.37  &   -1.73  &  -0.60  &   -1.01  &  -1.12 \\
2M16413500+3625253  &  250.3958470  &  36.4237060  &  NGC6205  &   93  &  4632.1  &  1.74  &  -1.42  &   -1.58  &  -1.09  &   -0.97  &  -1.59 \\
2M16413665+3626355  &  250.4027110  &  36.4432140  &  NGC6205  &   310  &  4263.1  &  1.23  &  -1.44  &   -1.99  &  -0.49  &   -1.42  &  -0.75 \\
2M16413684+3629289  &  250.4035220  &  36.4913640  &  NGC6205  &   164  &  4768.1  &  2.06  &  -1.39  &   -1.52  &  -1.12  &   -0.89  &  -1.77 \\
2M16413701+3621058  &  250.4042280  &  36.3516160  &  NGC6205  &   53  &  5173.3  &  2.73  &  -1.42  &   -1.20  &  -0.69  &   -1.16  &  -1.10 \\
2M16413707+3630378  &  250.4044790  &  36.5105250  &  NGC6205  &   147  &  4948.8  &  2.27  &  -1.39  &   -1.35  &  -0.96  &   -0.58  &  -1.58 \\
2M16413725+3629368  &  250.4052330  &  36.4935760  &  NGC6205  &   157  &  4497.1  &  1.66  &  -1.39  &   -1.64  &  -1.00  &   -0.86  &  -1.77 \\
2M16413806+3618143  &  250.4086200  &  36.3039740  &  NGC6205  &   60  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16413806+3627494  &  250.4086060  &  36.4637260  &  NGC6205  &   184  &  4393.9  &  1.54  &  -1.36  &   -1.70  &  -0.68  &   -0.94  &  -1.16 \\
2M16413869+3622400  &  250.4112310  &  36.3778040  &  NGC6205  &   133  &  4677.2  &  1.89  &  -1.40  &   -1.68  &  -0.58  &   -1.15  &  -0.73 \\
2M16413870+3625380  &  250.4112590  &  36.4272310  &  NGC6205  &   286  &  4250.9  &  1.32  &  -1.41  &   -1.88  &  -0.55  &   -1.16  &  -1.00 \\
2M16413902+3626352  &  250.4126010  &  36.4431300  &  NGC6205  &   93  &  4829.7  &  2.12  &  -1.40  &   -1.62  &  -0.72  &   -1.28  &  -0.60 \\
2M16413933+3635509  &  250.4138880  &  36.5974850  &  NGC6205  &   89  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16413945+3632029  &  250.4143780  &  36.5341570  &  NGC6205  &   142  &  5103.4  &  2.48  &  -1.35  &   -1.64  &  -0.39  &   -1.08  &  -0.55 \\
2M16413961+3627381  &  250.4150780  &  36.4605980  &  NGC6205  &   173  &  4403.2  &  1.49  &  -1.43  &   -1.65  &  -1.03  &   -0.91  &  -1.72 \\
2M16413987+3629173  &  250.4161360  &  36.4881480  &  NGC6205  &   58  &  4913.4  &  2.40  &  -1.33  &   -1.30  &  -0.62  &   -0.76  &  -1.09 \\
2M16414052+3631365  &  250.4188410  &  36.5268060  &  NGC6205  &   128  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414053+3624430  &  250.4188760  &  36.4119490  &  NGC6205  &   83  &  5008.3  &  2.50  &  -1.36  &   -1.52  &  -0.84  &   -1.19  &  -0.93 \\
2M16414069+3626202  &  250.4195490  &  36.4389530  &  NGC6205  &   86  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414081+3634114  &  250.4200670  &  36.5698590  &  NGC6205  &   143  &  4961.8  &  2.29  &  -1.43  &   -1.42  &  -0.93  &   -0.71  &  -1.54 \\
2M16414108+3627550  &  250.4212000  &  36.4652790  &  NGC6205  &   146  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414113+3628499  &  250.4214110  &  36.4805370  &  NGC6205  &   78  &  4731.2  &  2.08  &  -1.44  &   -1.64  &  -0.99  &   -1.02  &  -1.48 \\
2M16414196+3626518  &  250.4248340  &  36.4477350  &  NGC6205  &   377  &  4093.5  &  1.28  &  -1.43  &   -1.68  &  -0.85  &   -0.97  &  -1.69 \\
2M16414295+3619485  &  250.4289590  &  36.3301620  &  NGC6205  &   54  &  5264.0  &  2.78  &  -1.29  &   -1.26  &  -0.53  &   -0.50  &  -1.64 \\
2M16414394+3624419  &  250.4331070  &  36.4116480  &  NGC6205  &   52  &  5201.1  &  2.76  &  -1.28  &   -0.99  &  -0.62  &   -0.40  &  -1.62 \\
2M16414398+3622338  &  250.4332910  &  36.3760570  &  NGC6205  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414459+3625536  &  250.4358200  &  36.4315570  &  NGC6205  &   52  &  4923.5  &  2.28  &  -1.43  &   -1.63  &  -0.84  &   -1.30  &  -0.58 \\
2M16414478+3623273  &  250.4366000  &  36.3909420  &  NGC6205  &   82  &  4780.2  &  2.03  &  -1.44  &   -1.58  &  -0.91  &   -0.79  &  -1.61 \\
2M16414517+3628132  &  250.4382380  &  36.4703480  &  NGC6205  &   191  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414528+3631068  &  250.4387080  &  36.5185810  &  NGC6205  &   244  &  4891.6  &  2.18  &  -1.38  &   -1.63  &  -0.55  &   -1.16  &  -0.55 \\
2M16414545+3630114  &  250.4393780  &  36.5031700  &  NGC6205  &   107  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414547+3629586  &  250.4394630  &  36.4996260  &  NGC6205  &   144  &  4489.2  &  1.66  &  -1.41  &   -1.70  &  -0.76  &   -1.10  &  -0.96 \\
2M16414558+3630328  &  250.4399480  &  36.5091290  &  NGC6205  &   167  &  4877.2  &  2.22  &  -1.42  &   -1.64  &  -0.58  &   -1.17  &  -0.66 \\
2M16414564+3631473  &  250.4402080  &  36.5298230  &  NGC6205  &   20  &  5146.4  &  2.54  &  -0.96  &   -0.16  &  -0.77  &   -0.17  &  -0.34 \\
2M16414572+3622501  &  250.4405020  &  36.3805890  &  NGC6205  &   110  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414664+3628203  &  250.4443650  &  36.4723210  &  NGC6205  &   139  &  4490.2  &  1.67  &  -1.36  &   -1.61  &  -0.57  &   -1.11  &  -0.79 \\
2M16414680+3627039  &  250.4450260  &  36.4510960  &  NGC6205  &   171  &  4460.2  &  1.53  &  -1.37  &   -1.75  &  -0.79  &   -1.52  &  -0.52 \\
2M16414718+3627438  &  250.4465980  &  36.4621890  &  NGC6205  &   185  &  4499.7  &  1.65  &  -1.34  &   -1.86  &  -0.50  &   -1.32  &  -0.63 \\
2M16414739+3625111  &  250.4474980  &  36.4197580  &  NGC6205  &   222  &  4779.6  &  2.06  &  -1.30  &   -1.62  &  -0.51  &   -1.21  &  -0.48 \\
2M16414744+3628284  &  250.4476690  &  36.4745790  &  NGC6205  &   585  &  4325.0  &  1.49  &  -1.39  &   -1.80  &  -0.56  &   -1.08  &  -1.13 \\
2M16414800+3629531  &  250.4500370  &  36.4980930  &  NGC6205  &   160  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414804+3631392  &  250.4501750  &  36.5275800  &  NGC6205  &   104  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16414814+3623362  &  250.4505940  &  36.3934100  &  NGC6205  &   67  &  4925.7  &  2.47  &  -1.45  &   -1.40  &  -0.99  &   -0.93  &  -1.19 \\
2M16414819+3635413  &  250.4507940  &  36.5948220  &  NGC6205  &   105  &  5209.6  &  2.75  &  -1.40  &   -1.16  &  -0.65  &   -0.74  &  -0.80 \\
2M16414879+3626505  &  250.4533230  &  36.4473880  &  NGC6205  &   89  &  4838.6  &  2.08  &  -1.43  &   -1.66  &  -0.76  &   -1.09  &  -0.90 \\
2M16414932+3625264  &  250.4555360  &  36.4240000  &  NGC6205  &   110  &  4591.4  &  1.65  &  -1.42  &   -1.77  &  -0.80  &   -1.50  &  -0.62 \\
2M16414966+3627104  &  250.4569500  &  36.4528960  &  NGC6205  &   153  &  4523.0  &  1.67  &  -1.41  &   -1.67  &  -1.02  &   -0.84  &  -1.80 \\
2M16415003+3625105  &  250.4584720  &  36.4195980  &  NGC6205  &   127  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415024+3629431  &  250.4593540  &  36.4953310  &  NGC6205  &   227  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415030+3624157  &  250.4596240  &  36.4043620  &  NGC6205  &   279  &  4290.1  &  1.43  &  -1.34  &   -1.88  &  -0.46  &   -1.52  &  -0.47 \\
2M16415037+3623417  &  250.4599000  &  36.3949320  &  NGC6205  &   124  &  4743.9  &  2.01  &  -1.45  &   -1.69  &  -0.97  &   -1.46  &  -0.57 \\
2M16415092+3628545  &  250.4621980  &  36.4818190  &  NGC6205  &   305  &  4391.0  &  1.76  &  -1.27  &   -1.69  &  -0.26  &   -1.22  &  -0.35 \\
2M16415160+3629363  &  250.4650250  &  36.4934230  &  NGC6205  &   62  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415190+3619350  &  250.4662870  &  36.3264120  &  NGC6205  &   62  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415239+3628395  &  250.4683080  &  36.4776460  &  NGC6205  &   85  &  4878.7  &  2.18  &  -1.40  &   -1.46  &  -0.79  &   -0.81  &  -1.34 \\
2M16415378+3626140  &  250.4741090  &  36.4372250  &  NGC6205  &   62  &  4850.4  &  2.13  &  -1.39  &   -1.45  &  -0.85  &   -1.16  &  -0.58 \\
2M16415411+3626092  &  250.4754730  &  36.4359090  &  NGC6205  &   120  &  4544.4  &  1.80  &  -1.42  &   -1.64  &  -0.92  &   -1.55  &  -0.56 \\
2M16415452+3626289  &  250.4771740  &  36.4413680  &  NGC6205  &   70  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415462+3627229  &  250.4776170  &  36.4563870  &  NGC6205  &   109  &  4560.9  &  1.73  &  -1.43  &   -1.63  &  -0.92  &   -0.96  &  -1.54 \\
2M16415494+3627421  &  250.4789560  &  36.4617000  &  NGC6205  &   76  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415543+3633266  &  250.4809770  &  36.5574150  &  NGC6205  &   200  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16415681+3641510  &  250.4867370  &  36.6975020  &  NGC6205  &   144  &  5191.9  &  2.78  &  -1.39  &   -1.14  &  -0.62  &   -0.68  &  -0.95 \\
2M16415735+3625217  &  250.4889830  &  36.4227180  &  NGC6205  &   61  &  5127.3  &  2.48  &  -1.25  &   -1.68  &  -0.11  &   -0.97  &  -0.29 \\
2M16415742+3623154  &  250.4892520  &  36.3876230  &  NGC6205  &   63  &  4710.7  &  2.00  &  -1.39  &   -1.49  &  -1.22  &   -0.92  &  -1.80 \\
2M16415747+3619559  &  250.4894730  &  36.3321950  &  NGC6205  &   54  &  5200.8  &  2.68  &  -1.23  &   -0.88  &  -1.25  &   -0.20  &  -1.88 \\
2M16415842+3628312  &  250.4934490  &  36.4753340  &  NGC6205  &   63  &  5089.1  &  2.58  &  -1.34  &   -1.26  &  -0.48  &   -0.57  &  -0.95 \\
2M16415862+3627465  &  250.4942880  &  36.4629290  &  NGC6205  &   112  &  5076.3  &  2.47  &  -1.43  &   -1.46  &  -1.00  &   -0.65  &  -1.76 \\
2M16420038+3625250  &  250.5016140  &  36.4236150  &  NGC6205  &   56  &  4724.1  &  1.85  &  -1.40  &   -1.56  &  -0.94  &   -1.18  &  -0.37 \\
2M16420085+3623338  &  250.5035620  &  36.3927380  &  NGC6205  &   170  &  4691.6  &  1.58  &  -1.45  &   -1.79  &  -0.86  &   -0.83  &  -1.51 \\
2M16420255+3632326  &  250.5106530  &  36.5424120  &  NGC6205  &   125  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16420581+3622342  &  250.5242170  &  36.3761790  &  NGC6205  &   52  &  5579.1  &  3.16  &  -1.12  &   -0.99  &  -0.11  &   -0.19  &  -0.30 \\
2M16420936+3624470  &  250.5390230  &  36.4130820  &  NGC6205  &   62  &  5299.5  &  2.90  &  -1.28  &   -1.07  &  -0.27  &   -0.34  &  -0.88 \\
2M16421018+3637510  &  250.5424170  &  36.6308360  &  NGC6205  &   125  &  5136.8  &  2.58  &  -1.35  &   -1.46  &  -0.70  &   -1.17  &  -0.46 \\
2M16421116+3618225  &  250.5465180  &  36.3062670  &  NGC6205  &   64  &  4943.1  &  2.34  &  -1.33  &   -1.53  &  -0.61  &   -1.01  &  -0.20 \\
2M16421358+3628365  &  250.5566020  &  36.4768220  &  NGC6205  &   134  &  5270.4  &  2.75  &  -1.28  &   -1.34  &  -0.39  &   -0.70  &  -0.49 \\
2M16421367+3633148  &  250.5569940  &  36.5541230  &  NGC6205  &   113  &  5387.3  &  2.90  &  -1.27  &   -1.35  &  -0.27  &   -0.78  &  -0.49 \\
2M16421482+3627199  &  250.5617500  &  36.4555400  &  NGC6205  &   336  &  4527.8  &  1.73  &  -1.44  &   -1.65  &  -0.89  &   -0.97  &  -1.53 \\
2M16421650+3626137  &  250.5687800  &  36.4371570  &  NGC6205  &   120  &  5224.5  &  2.66  &  -1.33  &   -1.16  &  -0.69  &   -0.55  &  -1.20 \\
2M16421652+3624587  &  250.5688720  &  36.4163090  &  NGC6205  &   64  &  4829.7  &  2.14  &  -1.37  &   -1.40  &  -0.97  &   -1.05  &  -0.28 \\
2M16421716+3631331  &  250.5715280  &  36.5258790  &  NGC6205  &   114  &  5206.3  &  2.73  &  -1.43  &   -1.40  &  -0.53  &   -0.96  &  -0.69 \\
2M16421889+3630156  &  250.5787340  &  36.5043370  &  NGC6205  &   110  &  5309.9  &  2.81  &  -1.45  &   -1.50  &  -0.56  &   -0.80  &  -1.39 \\
2M16421910+3637033  &  250.5796220  &  36.6175840  &  NGC6205  &   150  &  5133.3  &  2.57  &  -1.38  &   -1.38  &  -0.46  &   -0.85  &  -0.72 \\
2M16421985+3629461  &  250.5827350  &  36.4961470  &  NGC6205  &   139  &  5093.6  &  2.56  &  -1.36  &   -1.44  &  -0.51  &   -1.10  &  -0.59 \\
2M16422126+3633533  &  250.5886230  &  36.5648190  &  NGC6205  &   165  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16422603+3627048  &  250.6084590  &  36.4513470  &  NGC6205  &   118  &  5160.3  &  2.62  &  -1.34  &   -1.23  &  -0.78  &   -0.51  &  -1.64 \\
2M16423056+3619513  &  250.6273390  &  36.3309330  &  NGC6205  &   58  &  5242.9  &  2.82  &  -1.25  &   -1.04  &  -0.72  &   -0.34  &  -1.53 \\
2M16423238+3629577  &  250.6349190  &  36.4993780  &  NGC6205  &   123  &  5164.5  &  2.64  &  -1.33  &   -1.48  &  -0.62  &   -1.14  &  -0.58 \\
2M16423760+3617342  &  250.6567070  &  36.2928580  &  NGC6205  &   65  &  5377.7  &  2.85  &  -1.18  &   -1.21  &  -0.53  &   -0.40  &  -0.47 \\
2M16423787+3624127  &  250.6578230  &  36.4035450  &  NGC6205  &   88  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16424322+3636002  &  250.6801180  &  36.6000630  &  NGC6205  &   279  &  4688.4  &  1.92  &  -1.42  &   -1.57  &  -0.94  &   -0.78  &  -1.55 \\
2M16463183-0151122  &  251.6326540  &  -1.8534120  &  NGC6218  &   18  &  5306.8  &  3.20  &  -1.20  &   -0.39  &  -1.26  &   -0.16  &  -1.41 \\
2M16464471-0203003  &  251.6863200  &  -2.0500840  &  NGC6218  &   236  &  4484.3  &  1.51  &  -1.39  &   -1.64  &  -1.01  &   -0.88  &  -1.69 \\
2M16464680-0158500  &  251.6950380  &  -1.9805800  &  NGC6218  &   491  &  4188.8  &  1.48  &  -1.18  &   -1.60  &  -0.31  &   -1.00  &  -0.98 \\
2M16464925-0155246  &  251.7052130  &  -1.9235240  &  NGC6218  &   59  &  5151.4  &  3.23  &  -1.23  &   -1.03  &  -0.58  &   -0.44  &  -1.34 \\
2M16465095+4731163  &  251.7122950  &  47.5211980  &  NGC6229  &   133  &  3969.6  &  1.19  &  -1.21  &   -1.41  &  -0.94  &   -0.84  &  -1.43 \\
2M16465104-0157094  &  251.7127020  &  -1.9526170  &  NGC6218  &   59  &  4803.8  &  2.72  &  -1.31  &   -1.00  &  -0.99  &   -0.73  &  -1.16 \\
2M16465157-0159288  &  251.7148990  &  -1.9913520  &  NGC6218  &   56  &  4817.7  &  3.08  &  -1.31  &   -0.92  &  -1.87  &   -0.71  &  -1.56 \\
2M16465198-0148182  &  251.7166210  &  -1.8050600  &  NGC6218  &   90  &  5124.8  &  2.91  &  -1.21  &   -0.85  &  -1.08  &   -0.30  &  -1.27 \\
2M16465295-0156332  &  251.7206650  &  -1.9425560  &  NGC6218  &   172  &  4569.2  &  2.01  &  -1.24  &   -1.28  &  -1.14  &   -0.70  &  -1.38 \\
2M16465319+4732413  &  251.7216310  &  47.5448230  &  NGC6229  &   151  &  4022.6  &  1.43  &  -1.27  &   -1.52  &  -1.06  &   -0.93  &  -1.59 \\
2M16465362+4730222  &  251.7234560  &  47.5061840  &  NGC6229  &   51  &  4075.3  &  1.55  &  -1.05  &   -1.42  &  -1.06  &   -0.91  &  -1.26 \\
2M16465487-0154311  &  251.7286390  &  -1.9086510  &  NGC6218  &   38  &  5650.5  &  3.98  &  -1.00  &   -0.21  &  -1.01  &   0.47  &  -0.88 \\
2M16465553-0200536  &  251.7314120  &  -2.0148920  &  NGC6218  &   44  &  4776.2  &  3.13  &  -1.39  &   -1.21  &  -1.19  &   -1.09  &  -1.34 \\
2M16465650-0203074  &  251.7354320  &  -2.0520570  &  NGC6218  &   68  &  4774.8  &  2.59  &  -1.30  &   -1.29  &  -0.83  &   -0.90  &  -1.30 \\
2M16465740-0158324  &  251.7391730  &  -1.9756870  &  NGC6218  &   15  &  4763.2  &  3.48  &  -1.18  &   -0.90  &  -1.81  &   -0.24  &  -2.36 \\
2M16465971-0200035  &  251.7488020  &  -2.0009920  &  NGC6218  &   35  &  4970.8  &  3.51  &  -1.36  &   -1.23  &  -0.87  &   -0.74  &  -1.19 \\
2M16465982-0202241  &  251.7492710  &  -2.0400420  &  NGC6218  &   81  &  4755.7  &  2.64  &  -1.30  &   -1.41  &  -0.44  &   -0.93  &  -1.01 \\
2M16470039-0154387  &  251.7516270  &  -1.9107580  &  NGC6218  &   78  &  4969.7  &  2.88  &  -1.23  &   -1.01  &  -0.75  &   -0.58  &  -1.28 \\
2M16470075-0156574  &  251.7531460  &  -1.9492960  &  NGC6218  &   56  &  4902.9  &  3.07  &  -1.23  &   -0.83  &  -1.03  &   -0.66  &  -1.24 \\
2M16470210+4733163  &  251.7587530  &  47.5545430  &  NGC6229  &   99  &  4355.4  &  1.53  &  -1.19  &   -1.52  &  -0.88  &   -0.80  &  -1.36 \\
2M16470332-0203428  &  251.7638520  &  -2.0619080  &  NGC6218  &   87  &  4851.8  &  2.88  &  -1.31  &   -1.21  &  -1.62  &   -0.90  &  -1.43 \\
2M16470347-0158135  &  251.7644720  &  -1.9704410  &  NGC6218  &   111  &  4744.9  &  2.44  &  -1.23  &   -1.09  &  -0.66  &   -0.80  &  -0.92 \\
2M16470397-0201322  &  251.7665610  &  -2.0256160  &  NGC6218  &   253  &  4436.2  &  1.73  &  -1.21  &   -1.41  &  -0.35  &   -0.95  &  -1.01 \\
2M16470475-0205095  &  251.7698190  &  -2.0859930  &  NGC6218  &   74  &  4678.2  &  2.73  &  -1.32  &   -1.29  &  -1.19  &   -1.07  &  -1.38 \\
2M16470521-0200165  &  251.7717370  &  -2.0045990  &  NGC6218  &   57  &  4736.6  &  2.95  &  -1.40  &   -1.28  &  -1.45  &   -1.10  &  -1.61 \\
2M16470701-0153296  &  251.7792110  &  -1.8915670  &  NGC6218  &   79  &  5337.2  &  3.43  &  -1.14  &   -0.63  &  -0.48  &   -0.06  &  -1.11 \\
2M16470739-0155325  &  251.7808070  &  -1.9256980  &  NGC6218  &   61  &  5176.7  &  3.37  &  -1.21  &   -0.70  &  -0.98  &   -0.49  &  -1.00 \\
2M16470753-0157022  &  251.7813770  &  -1.9506160  &  NGC6218  &   569  &  4065.7  &  1.56  &  -1.14  &   -1.48  &  -0.34  &   -0.93  &  -1.02 \\
2M16470900-0150375  &  251.7875180  &  -1.8437630  &  NGC6218  &   83  &  5037.6  &  3.01  &  -1.21  &   -0.91  &  -1.25  &   -0.48  &  -1.50 \\
2M16470966-0201127  &  251.7902800  &  -2.0202070  &  NGC6218  &   130  &  4563.1  &  2.21  &  -1.28  &   -1.30  &  -0.75  &   -1.04  &  -1.15 \\
2M16470992-0158106  &  251.7913420  &  -1.9696350  &  NGC6218  &   66  &  4952.2  &  3.22  &  -1.26  &   -0.97  &  -1.20  &   -0.71  &  -1.21 \\
2M16471050-0200025  &  251.7937910  &  -2.0007040  &  NGC6218  &   62  &  4935.0  &  2.83  &  -1.21  &   -1.04  &  -1.06  &   -0.48  &  -1.18 \\
2M16471184-0159574  &  251.7993720  &  -1.9992810  &  NGC6218  &   165  &  4538.4  &  2.03  &  -1.27  &   -1.33  &  -0.76  &   -0.89  &  -1.24 \\
2M16471235-0153543  &  251.8014700  &  -1.8984340  &  NGC6218  &   158  &  5000.7  &  2.02  &  -1.38  &   -1.44  &  -0.76  &   -0.88  &  -1.28 \\
2M16471295-0203534  &  251.8039910  &  -2.0648390  &  NGC6218  &   64  &  4972.2  &  3.15  &  -1.22  &   -1.10  &  -0.28  &   -0.52  &  -1.00 \\
2M16471308+4732430  &  251.8045080  &  47.5452840  &  NGC6229  &   101  &  4389.6  &  1.55  &  -1.22  &   -1.55  &  -0.62  &   -0.81  &  -1.38 \\
2M16471472-0155138  &  251.8113640  &  -1.9205160  &  NGC6218  &   66  &  4942.8  &  2.81  &  -1.28  &   -1.51  &  -0.93  &   -0.63  &  -1.47 \\
2M16471630-0152292  &  251.8179280  &  -1.8747960  &  NGC6218  &   65  &  5126.8  &  3.18  &  -1.22  &   -1.10  &  -0.51  &   -0.65  &  -1.06 \\
2M16471761-0159356  &  251.8234050  &  -1.9932310  &  NGC6218  &   69  &  4934.5  &  3.16  &  -1.35  &   -1.03  &  -0.94  &   -0.92  &  -1.50 \\
2M16471806-0201131  &  251.8252760  &  -2.0203280  &  NGC6218  &   67  &  4856.7  &  3.03  &  -1.30  &   -0.96  &  -1.95  &   -0.78  &  -1.66 \\
2M16471892-0155508  &  251.8288380  &  -1.9308000  &  NGC6218  &   76  &  4744.9  &  2.44  &  -1.34  &   -1.30  &  -1.00  &   -0.99  &  -1.33 \\
2M16472079+4731478  &  251.8366470  &  47.5299640  &  NGC6229  &   76  &  4453.7  &  1.76  &  -1.07  &   -1.36  &  -0.77  &   -0.52  &  -1.22 \\
2M16472091-0158414  &  251.8371330  &  -1.9781730  &  NGC6218  &   44  &  5223.9  &  3.12  &  -1.20  &   -0.91  &  -0.91  &   -0.17  &  -1.61 \\
2M16472113-0155514  &  251.8380490  &  -1.9309540  &  NGC6218  &   113  &  4834.5  &  2.49  &  -1.21  &   -1.19  &  -0.47  &   -0.66  &  -1.01 \\
2M16472224-0157102  &  251.8427020  &  -1.9528560  &  NGC6218  &   73  &  5288.7  &  3.30  &  -1.18  &   -0.86  &  -0.39  &   -0.47  &  -1.11 \\
2M16472261-0206542  &  251.8442310  &  -2.1150670  &  NGC6218  &   39  &  4675.7  &  3.37  &  -1.40  &   -1.76  &  -0.70  &   -1.51  &  -1.28 \\
2M16472283-0155089  &  251.8451450  &  -1.9191560  &  NGC6218  &   54  &  5202.1  &  3.19  &  -1.09  &   -0.48  &  -0.67  &   -0.24  &  -0.97 \\
2M16472330-0204340  &  251.8471190  &  -2.0761330  &  NGC6218  &   48  &  4866.1  &  2.78  &  -1.25  &   -1.14  &  -1.86  &   -0.78  &  -1.52 \\
2M16472350-0200285  &  251.8479510  &  -2.0079190  &  NGC6218  &   96  &  4732.7  &  2.50  &  -1.27  &   -1.22  &  -1.24  &   -0.70  &  -1.44 \\
2M16472396-0201022  &  251.8498570  &  -2.0172940  &  NGC6218  &   90  &  4909.7  &  2.85  &  -1.21  &   -1.07  &  -0.41  &   -0.55  &  -0.97 \\
2M16472413-0152522  &  251.8505440  &  -1.8811940  &  NGC6218  &   746  &  3852.2  &  1.25  &  -1.27  &   -1.41  &  -0.92  &   -0.94  &  -1.53 \\
2M16472598-0153142  &  251.8582670  &  -1.8872850  &  NGC6218  &   117  &  4866.0  &  2.45  &  -1.24  &   -1.34  &  -0.26  &   -0.70  &  -1.08 \\
2M16472665-0158198  &  251.8610620  &  -1.9721700  &  NGC6218  &   67  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16472816-0156385  &  251.8673530  &  -1.9440450  &  NGC6218  &   115  &  4786.8  &  2.39  &  -1.28  &   -1.27  &  -1.09  &   -0.70  &  -1.37 \\
2M16472828-0154500  &  251.8678430  &  -1.9139090  &  NGC6218  &   104  &  5237.5  &  2.37  &  -1.36  &   -1.33  &  -0.94  &   -0.67  &  -1.58 \\
2M16473094-0159397  &  251.8789390  &  -1.9943850  &  NGC6218  &   91  &  4793.3  &  2.59  &  -1.19  &   -1.17  &  -0.57  &   -0.57  &  -1.19 \\
2M16473132-0157412  &  251.8805380  &  -1.9614490  &  NGC6218  &   17  &  5539.3  &  4.26  &  -0.88  &   0.39  &  -0.74  &   0.71  &  -1.01 \\
2M16473270-0153036  &  251.8862820  &  -1.8843370  &  NGC6218  &   26  &  5359.2  &  3.70  &  -1.06  &   -0.33  &  -0.86  &   0.32  &  -1.83 \\
2M16473459-0155535  &  251.8941440  &  -1.9315400  &  NGC6218  &   14  &  5947.5  &  4.05  &  -0.92  &   0.32  &  -0.76  &   0.79  &  -0.95 \\
2M16473788-0149212  &  251.9078680  &  -1.8225610  &  NGC6218  &   442  &  4190.6  &  1.47  &  -1.23  &   -1.47  &  -0.67  &   -0.86  &  -1.29 \\
2M16473898-0146028  &  251.9124390  &  -1.7674700  &  NGC6218  &   32  &  5223.3  &  3.31  &  -1.16  &   -0.86  &  -0.57  &   -0.33  &  -1.17 \\
2M16473902-0200596  &  251.9125960  &  -2.0165780  &  NGC6218  &   28  &  5009.5  &  3.03  &  -1.22  &   -0.77  &  -1.56  &   -0.70  &  -1.41 \\
2M16474006-0158110  &  251.9169410  &  -1.9697470  &  NGC6218  &   64  &  5261.3  &  3.04  &  -1.09  &   -0.75  &  -0.44  &   -0.08  &  -1.00 \\
2M16474217-0156272  &  251.9257370  &  -1.9408960  &  NGC6218  &   38  &  5280.6  &  3.37  &  -1.07  &   -0.64  &  -0.52  &   -0.11  &  -0.87 \\
2M16474219-0153063  &  251.9257920  &  -1.8850960  &  NGC6218  &   64  &  5229.3  &  3.31  &  -1.20  &   -0.94  &  -0.47  &   -0.34  &  -1.22 \\
2M16474921-0154560  &  251.9550560  &  -1.9155710  &  NGC6218  &   53  &  5153.7  &  3.11  &  -1.30  &   -1.26  &  -0.33  &   -0.65  &  -1.07 \\
2M16475286-0158168  &  251.9702810  &  -1.9713370  &  NGC6218  &   24  &  5014.1  &  2.77  &  -1.41  &   -1.63  &  -0.91  &   -0.89  &  -1.09 \\
2M16480418-0156201  &  252.0174240  &  -1.9389390  &  NGC6218  &   29  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M16480883-0209149  &  252.0368200  &  -2.1541500  &  NGC6218  &   80  &  5180.4  &  2.79  &  -1.24  &   -1.22  &  -0.31  &   -0.78  &  -0.98 \\
2M17154404+4315135  &  258.9335060  &  43.2537650  &  NGC6341  &   135  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17162228+4258036  &  259.0928740  &  42.9676860  &  NGC6341  &   131  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17163427+4307363  &  259.1428210  &  43.1267620  &  NGC6341  &   222  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17163577+4256392  &  259.1490580  &  42.9442410  &  NGC6341  &   104  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17163748+4306155  &  259.1561970  &  43.1043280  &  NGC6341  &   631  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17163772+4308411  &  259.1571870  &  43.1447680  &  NGC6341  &   203  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17164330+4304161  &  259.1804510  &  43.0711520  &  NGC6341  &   108  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17164395+4307318  &  259.1831350  &  43.1255150  &  NGC6341  &   173  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17164984+4310412  &  259.2077060  &  43.1781230  &  NGC6341  &   415  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165035+4305531  &  259.2097920  &  43.0980870  &  NGC6341  &   166  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165118+4306434  &  259.2132570  &  43.1120760  &  NGC6341  &   143  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165185+4308031  &  259.2160700  &  43.1341970  &  NGC6341  &   154  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165284+4303294  &  259.2201770  &  43.0581890  &  NGC6341  &   100  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165519+4301588  &  259.2299950  &  43.0330240  &  NGC6341  &   115  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165551+4305034  &  259.2313250  &  43.0842970  &  NGC6341  &   135  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165557+4309277  &  259.2315440  &  43.1576960  &  NGC6341  &   348  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165612+4304073  &  259.2338440  &  43.0687070  &  NGC6341  &   148  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165620+4306121  &  259.2341810  &  43.1033740  &  NGC6341  &   108  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165652+4308156  &  259.2355380  &  43.1376690  &  NGC6341  &   145  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165652+4310314  &  259.2355290  &  43.1754110  &  NGC6341  &   154  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165738+4307236  &  259.2391030  &  43.1232490  &  NGC6341  &   448  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165772+4314115  &  259.2405300  &  43.2365420  &  NGC6341  &   273  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165883+4315116  &  259.2451470  &  43.2532310  &  NGC6341  &   219  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165956+4306456  &  259.2481820  &  43.1126940  &  NGC6341  &   187  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165963+4313309  &  259.2484620  &  43.2252500  &  NGC6341  &   179  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165967+4301058  &  259.2486610  &  43.0182910  &  NGC6341  &   125  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17165994+4309307  &  259.2497750  &  43.1585350  &  NGC6341  &   103  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170033+4311478  &  259.2513810  &  43.1966170  &  NGC6341  &   195  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170043+4305117  &  259.2518180  &  43.0865860  &  NGC6341  &   207  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170081+4310251  &  259.2534000  &  43.1736640  &  NGC6341  &   203  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170318+4307579  &  259.2632740  &  43.1327550  &  NGC6341  &   138  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170351+4306147  &  259.2646630  &  43.1040880  &  NGC6341  &   131  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170394+4302031  &  259.2664530  &  43.0342030  &  NGC6341  &   119  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170538+4309100  &  259.2724500  &  43.1527790  &  NGC6341  &   175  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170588+4310171  &  259.2745000  &  43.1714440  &  NGC6341  &   292  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170647+4306029  &  259.2769780  &  43.1008190  &  NGC6341  &   135  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170709+4309362  &  259.2795440  &  43.1600720  &  NGC6341  &   116  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170731+4309308  &  259.2804820  &  43.1585730  &  NGC6341  &   271  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170807+4310448  &  259.2836410  &  43.1791380  &  NGC6341  &   227  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170908+4308398  &  259.2878410  &  43.1444050  &  NGC6341  &   179  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17170985+4307144  &  259.2910630  &  43.1206820  &  NGC6341  &   124  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171043+4311076  &  259.2934900  &  43.1854480  &  NGC6341  &   562  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171140+4306027  &  259.2975370  &  43.1007580  &  NGC6341  &   174  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171221+4302209  &  259.3009090  &  43.0391500  &  NGC6341  &   122  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171307+4309483  &  259.3044650  &  43.1634180  &  NGC6341  &   528  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171308+4308244  &  259.3045190  &  43.1401210  &  NGC6341  &   87  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171315+4300002  &  259.3048150  &  43.0000690  &  NGC6341  &   69  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171342+4308305  &  259.3059560  &  43.1418080  &  NGC6341  &   547  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171412+4310462  &  259.3088660  &  43.1795080  &  NGC6341  &   459  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171467+4306248  &  259.3111300  &  43.1069030  &  NGC6341  &   142  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171531+4309465  &  259.3137920  &  43.1629300  &  NGC6341  &   104  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171551+4304594  &  259.3146650  &  43.0831790  &  NGC6341  &   58  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171654+4310449  &  259.3189260  &  43.1791610  &  NGC6341  &   277  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171793+4305439  &  259.3247130  &  43.0955470  &  NGC6341  &   114  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171824+4309313  &  259.3260140  &  43.1586990  &  NGC6341  &   152  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171908+4312546  &  259.3295220  &  43.2151870  &  NGC6341  &   104  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17171967+4314422  &  259.3319820  &  43.2450830  &  NGC6341  &   136  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172124+4308270  &  259.3385020  &  43.1408390  &  NGC6341  &   76  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172157+4307408  &  259.3398880  &  43.1280210  &  NGC6341  &   203  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172161+4306159  &  259.3400500  &  43.1044240  &  NGC6341  &   52  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172166+4311031  &  259.3402500  &  43.1842190  &  NGC6341  &   143  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172238+4306563  &  259.3432650  &  43.1156500  &  NGC6341  &   118  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172268+4308505  &  259.3445160  &  43.1473730  &  NGC6341  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172331+4256556  &  259.3471470  &  42.9487950  &  NGC6341  &   96  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172377+4304413  &  259.3490800  &  43.0781630  &  NGC6341  &   78  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172876+4310028  &  259.3698660  &  43.1674580  &  NGC6341  &   130  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172901+4306551  &  259.3708980  &  43.1153300  &  NGC6341  &   120  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172951+4312147  &  259.3729940  &  43.2040940  &  NGC6341  &   146  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17172969+4308471  &  259.3737100  &  43.1464420  &  NGC6341  &   87  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17173171+4305415  &  259.3821530  &  43.0948720  &  NGC6341  &   198  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17173700+4306458  &  259.4041920  &  43.1127240  &  NGC6341  &   99  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17175037+4313460  &  259.4598830  &  43.2294580  &  NGC6341  &   120  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17180472+4310162  &  259.5196780  &  43.1711880  &  NGC6341  &   137  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M17434071-2613528  &  265.9196650  &  -26.2313500  &  Pal6  &   330  &  3542.2  &  0.49  &  -0.95  &   -0.98  &  -0.77  &   -0.62  &  -0.87 \\
2M17434331-2610217  &  265.9304760  &  -26.1727090  &  Pal6  &   189  &  3858.5  &  1.21  &  -0.85  &   -0.94  &  -0.79  &   -0.60  &  -0.82 \\
2M17434675-2616068  &  265.9447970  &  -26.2685760  &  Pal6  &   155  &  4007.3  &  1.47  &  -0.79  &   -0.99  &  -0.20  &   -0.59  &  -0.68 \\
2M17472880-2423378  &  266.8700030  &  -24.3938470  &  Terzan5  &   139  &  3796.5  &  1.13  &  -0.66  &   -0.74  &  -0.57  &   -0.44  &  -0.68 \\
2M17473477-2429395  &  266.8948800  &  -24.4943290  &  Terzan5  &   158  &  3979.1  &  1.77  &  0.24  &   0.06  &  0.51  &   0.14  &  0.48 \\
2M17475169-2443153  &  266.9653830  &  -24.7209260  &  Terzan5  &   94  &  3688.0  &  1.21  &  0.07  &   -0.10  &  0.12  &   -0.14  &  0.21 \\
2M17480088-2447295  &  267.0036890  &  -24.7915550  &  Terzan5  &   265  &  3654.7  &  1.58  &  -0.46  &   -0.96  &  0.29  &   -0.66  &  -0.40 \\
2M17480576-2445000  &  267.0240330  &  -24.7500110  &  Terzan5  &   92  &  3805.8  &  1.32  &  -0.56  &   -0.75  &  0.05  &   -0.49  &  -0.45 \\
2M17480668-2447374  &  267.0278550  &  -24.7937260  &  Terzan5  &   186  &  3705.7  &  1.43  &  -0.50  &   -0.93  &  0.23  &   -0.57  &  -0.49 \\
2M17480857-2446033  &  267.0357220  &  -24.7675910  &  Terzan5  &   169  &  3522.0  &  0.61  &  -0.65  &   -0.70  &  -0.31  &   -0.51  &  -0.55 \\
2M17481414-2446299  &  267.0589350  &  -24.7749980  &  Terzan5  &   106  &  3529.2  &  0.98  &  0.12  &   -0.02  &  0.19  &   0.06  &  0.29 \\
2M17482019-2446400  &  267.0841300  &  -24.7777980  &  Terzan5  &   261  &  3255.9  &  0.45  &  -0.03  &   -0.19  &  0.02  &   -0.16  &  0.13 \\
2M18014225-0855095  &  270.4260470  &  -8.9193300  &  NGC6517  &   28  &  4982.1  &  2.17  &  -1.45  &   -1.45  &  -1.78  &   -0.62  &  -1.74 \\
2M18032356-3001588  &  270.8481890  &  -30.0330220  &  NGC6522  &   308  &  3992.5  &  1.49  &  -1.13  &   -1.50  &  -0.31  &   -0.97  &  -1.05 \\
2M18033660-3002164  &  270.9025300  &  -30.0379160  &  NGC6522  &   61  &  5230.6  &  2.74  &  -1.08  &   -1.01  &  -0.15  &   -0.46  &  -0.96 \\
2M18033819-3000515  &  270.9091360  &  -30.0143170  &  NGC6522  &   190  &  4245.1  &  1.41  &  -1.03  &   -1.40  &  0.01  &   -1.08  &  -0.56 \\
2M18033965-3000521  &  270.9152270  &  -30.0144810  &  NGC6522  &   57  &  4475.2  &  1.91  &  -1.17  &   -1.67  &  -0.11  &   -1.05  &  -0.78 \\
2M18034052-3003281  &  270.9188340  &  -30.0578100  &  NGC6522  &   71  &  4372.3  &  1.97  &  -1.02  &   -1.15  &  0.02  &   -0.88  &  -0.37 \\
2M18042652-0739044  &  271.1105300  &  -7.6512360  &  NGC6539  &   30  &  4352.2  &  2.02  &  -0.80  &   -0.86  &  -0.84  &   -0.49  &  -0.51 \\
2M18044775-3003469  &  271.1989830  &  -30.0630490  &  NGC6528  &   63  &  3997.2  &  1.50  &  -0.18  &   -0.29  &  0.02  &   -0.10  &  0.13 \\
2M18045107-3002378  &  271.2128330  &  -30.0438350  &  NGC6528  &   85  &  3891.3  &  1.49  &  -0.20  &   -0.52  &  0.46  &   -0.30  &  0.03 \\
2M18072226-2500325  &  271.8427770  &  -25.0090450  &  NGC6544  &   497  &  4489.9  &  1.60  &  -1.33  &   -1.68  &  -0.58  &   -1.05  &  -0.93 \\
2M18072970-2456359  &  271.8737500  &  -24.9433080  &  NGC6544  &   660  &  4414.5  &  1.52  &  -1.37  &   -1.61  &  -0.67  &   -0.83  &  -1.46 \\
2M18084368-2557107  &  272.1820010  &  -25.9529970  &  NGC6553  &   92  &  4090.5  &  1.48  &  -0.25  &   -0.30  &  -0.10  &   -0.21  &  0.26 \\
2M18090968-2554574  &  272.2903700  &  -25.9159680  &  NGC6553  &   46  &  4613.3  &  2.13  &  -0.24  &   -0.45  &  0.10  &   -0.62  &  -0.24 \\
2M18091466-2552275  &  272.3111070  &  -25.8743310  &  NGC6553  &   138  &  3905.2  &  1.67  &  -0.22  &   -0.54  &  0.47  &   -0.35  &  -0.04 \\
2M18091564-2556008  &  272.3152030  &  -25.9335560  &  NGC6553  &   181  &  3807.1  &  1.69  &  -0.18  &   -0.54  &  0.47  &   -0.33  &  -0.04 \\
2M18091666-2554424  &  272.3194370  &  -25.9117980  &  NGC6553  &   261  &  3703.6  &  1.47  &  -0.15  &   -0.45  &  0.47  &   -0.15  &  -0.06 \\
2M18091912-2553326  &  272.3297030  &  -25.8924100  &  NGC6553  &   88  &  4112.9  &  1.81  &  -0.24  &   -0.76  &  0.28  &   -0.63  &  -0.02 \\
2M18092147-2556039  &  272.3394620  &  -25.9344410  &  NGC6553  &   153  &  3948.4  &  1.69  &  -0.24  &   -0.62  &  0.37  &   -0.35  &  0.02 \\
2M18092234-2554381  &  272.3431080  &  -25.9105910  &  NGC6553  &   82  &  4419.5  &  2.17  &  -0.28  &   -0.21  &  0.06  &   0.05  &  0.14 \\
2M18092826-2558233  &  272.3677600  &  -25.9731520  &  NGC6553  &   89  &  4178.1  &  2.02  &  -0.23  &   -0.66  &  0.40  &   -0.43  &  -0.06 \\
2M18121361-2245172  &  273.0567210  &  -22.7547970  &  Terzan12  &   191  &  3690.6  &  0.91  &  -0.48  &   -0.56  &  -0.11  &   -0.30  &  -0.37 \\
2M18541047-3026161  &  283.5436540  &  -30.4378070  &  NGC6715  &   57  &  4490.4  &  1.98  &  -1.02  &   -1.15  &  0.08  &   -0.87  &  -0.92 \\
2M18544275-3029012  &  283.6781540  &  -30.4836770  &  NGC6715  &   49  &  4480.2  &  1.85  &  -1.31  &   -1.56  &  -1.07  &   -0.86  &  -1.58 \\
2M18550175-3037120  &  283.7573220  &  -30.6200260  &  NGC6715  &   23  &  4097.0  &  2.29  &  -0.69  &   -0.92  &  -1.49  &   -0.71  &  -0.97 \\
2M18550318-3043368  &  283.7632690  &  -30.7269150  &  NGC6715  &   37  &  4341.4  &  2.13  &  -1.06  &   -1.15  &  -0.13  &   -0.85  &  -0.40 \\
2M18550740-3026052  &  283.7808710  &  -30.4347920  &  NGC6715  &   92  &  4291.3  &  1.42  &  -1.42  &   -1.63  &  -1.06  &   -0.91  &  -1.88 \\
2M18555179-3030590  &  283.9658190  &  -30.5164050  &  NGC6715  &   41  &  4592.1  &  1.84  &  -0.94  &   -1.14  &  0.18  &   -0.90  &  -0.67 \\
2M18555361-3028580  &  283.9733910  &  -30.4827860  &  NGC6715  &   124  &  3884.5  &  1.23  &  -1.08  &   -1.34  &  -0.70  &   -0.72  &  -1.38 \\
2M18561754-3039054  &  284.0731030  &  -30.6515180  &  NGC6715  &   46  &  4238.2  &  1.56  &  -1.09  &   -1.43  &  -0.86  &   -0.81  &  -1.47 \\
2M19105903+0103142  &  287.7459670  &  1.0539590  &  NGC6760  &   197  &  3848.2  &  1.43  &  -0.63  &   -0.89  &  0.15  &   -0.57  &  -0.47 \\
2M19110326+0100381  &  287.7636230  &  1.0106010  &  NGC6760  &   289  &  3627.5  &  1.06  &  -0.63  &   -0.85  &  0.05  &   -0.53  &  -0.57 \\
2M19110487+0103315  &  287.7703010  &  1.0587510  &  NGC6760  &   135  &  3979.1  &  1.65  &  -0.63  &   -0.91  &  0.16  &   -0.56  &  -0.44 \\
2M19110817+0101166  &  287.7840730  &  1.0213020  &  NGC6760  &   207  &  3777.5  &  1.20  &  -0.64  &   -0.82  &  -0.05  &   -0.52  &  -0.51 \\
2M19111191+0100163  &  287.7996360  &  1.0045530  &  NGC6760  &   443  &  3423.5  &  0.33  &  -0.73  &   -0.74  &  -0.62  &   -0.45  &  -0.64 \\
2M19111204+0103198  &  287.8001910  &  1.0555180  &  NGC6760  &   337  &  3707.4  &  1.42  &  -0.58  &   -0.97  &  0.22  &   -0.64  &  -0.53 \\
2M19111611+0101131  &  287.8171460  &  1.0203060  &  NGC6760  &   239  &  3716.3  &  1.32  &  -0.61  &   -0.87  &  0.12  &   -0.57  &  -0.54 \\
2M19111713+0102357  &  287.8213910  &  1.0432700  &  NGC6760  &   215  &  3820.1  &  1.25  &  -0.67  &   -0.82  &  -0.18  &   -0.51  &  -0.55 \\
2M19112396+0100035  &  287.8498430  &  1.0009790  &  NGC6760  &   408  &  3501.9  &  0.89  &  -0.65  &   -0.79  &  -0.07  &   -0.52  &  -0.61 \\
2M19533470+1846213  &  298.3946130  &  18.7726080  &  NGC6838  &   190  &  4455.0  &  2.13  &  -0.71  &   -0.70  &  -0.63  &   -0.34  &  -0.52 \\
2M19533626+1849297  &  298.4011190  &  18.8249190  &  NGC6838  &   322  &  4208.3  &  1.72  &  -0.76  &   -0.95  &  -0.12  &   -0.60  &  -0.55 \\
2M19533747+1841217  &  298.4061410  &  18.6893730  &  NGC6838  &   217  &  4342.7  &  2.02  &  -0.73  &   -1.00  &  0.02  &   -0.66  &  -0.45 \\
2M19533747+1844596  &  298.4061400  &  18.7499100  &  NGC6838  &   615  &  4080.8  &  1.48  &  -0.80  &   -0.85  &  -0.71  &   -0.49  &  -0.65 \\
2M19533757+1847286  &  298.4065580  &  18.7912790  &  NGC6838  &   703  &  3870.3  &  1.19  &  -0.72  &   -0.74  &  -0.67  &   -0.45  &  -0.57 \\
2M19533986+1843530  &  298.4161160  &  18.7313980  &  NGC6838  &   579  &  4206.4  &  1.61  &  -0.73  &   -1.00  &  0.05  &   -0.54  &  -0.56 \\
2M19534103+1846056  &  298.4209770  &  18.7682230  &  NGC6838  &   253  &  4547.6  &  1.93  &  -0.75  &   -0.94  &  0.06  &   -0.51  &  -0.53 \\
2M19534178+1848384  &  298.4241150  &  18.8106840  &  NGC6838  &   139  &  4669.8  &  2.51  &  -0.72  &   -0.66  &  -0.69  &   -0.28  &  -0.51 \\
2M19534227+1846563  &  298.4261480  &  18.7823180  &  NGC6838  &   62  &  4683.7  &  2.71  &  -0.65  &   -0.53  &  -1.02  &   -0.40  &  -0.43 \\
2M19534274+1845004  &  298.4281240  &  18.7501340  &  NGC6838  &   79  &  4731.0  &  2.54  &  -0.72  &   -0.86  &  -0.02  &   -0.72  &  -0.38 \\
2M19534463+1851392  &  298.4359770  &  18.8608990  &  NGC6838  &   98  &  4458.4  &  2.20  &  -0.76  &   -0.72  &  -0.87  &   -0.50  &  -0.60 \\
2M19534497+1843452  &  298.4374020  &  18.7292290  &  NGC6838  &   90  &  4687.4  &  2.54  &  -0.78  &   -0.98  &  -0.00  &   -0.77  &  -0.56 \\
2M19534525+1846553  &  298.4385510  &  18.7820550  &  NGC6838  &   344  &  4164.0  &  1.73  &  -0.73  &   -0.94  &  -0.03  &   -0.59  &  -0.54 \\
2M19534529+1850152  &  298.4387410  &  18.8375760  &  NGC6838  &   64  &  4816.0  &  2.54  &  -0.69  &   -0.68  &  -1.02  &   -0.64  &  -0.48 \\
2M19534582+1843435  &  298.4409450  &  18.7287770  &  NGC6838  &   89  &  4583.1  &  2.44  &  -0.69  &   -0.66  &  -0.86  &   -0.43  &  -0.46 \\
2M19534750+1846169  &  298.4479550  &  18.7713870  &  NGC6838  &   199  &  4261.2  &  1.79  &  -0.75  &   -0.77  &  -0.65  &   -0.49  &  -0.65 \\
2M19534827+1848021  &  298.4511400  &  18.8006020  &  NGC6838  &   821  &  3858.4  &  1.44  &  -0.68  &   -0.98  &  0.06  &   -0.65  &  -0.51 \\
2M19534905+1846003  &  298.4543810  &  18.7667600  &  NGC6838  &   258  &  4534.0  &  1.89  &  -0.74  &   -1.02  &  0.10  &   -0.61  &  -0.52 \\
2M19534969+1850489  &  298.4570700  &  18.8469180  &  NGC6838  &   233  &  4601.5  &  1.96  &  -0.75  &   -0.98  &  0.03  &   -0.61  &  -0.53 \\
2M19534980+1844592  &  298.4575270  &  18.7498000  &  NGC6838  &   17  &  5248.9  &  3.31  &  -0.28  &   -0.48  &  -0.17  &   -0.60  &  -0.20 \\
2M19535064+1849075  &  298.4610030  &  18.8187560  &  NGC6838  &   476  &  4144.8  &  1.70  &  -0.72  &   -1.04  &  0.09  &   -0.66  &  -0.49 \\
2M19535236+1844542  &  298.4681930  &  18.7483940  &  NGC6838  &   175  &  4557.1  &  2.29  &  -0.75  &   -0.92  &  0.03  &   -0.60  &  -0.49 \\
2M19535276+1843591  &  298.4698440  &  18.7331100  &  NGC6838  &   56  &  4628.7  &  2.50  &  -0.76  &   -0.90  &  -0.22  &   -0.84  &  -0.61 \\
2M19535325+1846471  &  298.4718840  &  18.7797570  &  NGC6838  &   888  &  3883.5  &  1.25  &  -0.76  &   -0.83  &  -0.54  &   -0.48  &  -0.64 \\
2M19535560+1848083  &  298.4816880  &  18.8023240  &  NGC6838  &   105  &  5163.6  &  2.62  &  -0.77  &   -0.83  &  -0.14  &   -0.43  &  -0.58 \\
2M19535676+1845399  &  298.4865220  &  18.7610970  &  NGC6838  &   133  &  4542.4  &  2.31  &  -0.75  &   -0.91  &  -0.06  &   -0.62  &  -0.52 \\
2M19535764+1847570  &  298.4901820  &  18.7991920  &  NGC6838  &   165  &  4309.9  &  1.90  &  -0.71  &   -0.98  &  0.07  &   -0.58  &  -0.48 \\
2M19540255+1845434  &  298.5106490  &  18.7620680  &  NGC6838  &   150  &  4888.4  &  2.34  &  -0.81  &   -0.82  &  -0.56  &   -0.33  &  -0.62 \\
2M19540349+1846585  &  298.5145760  &  18.7829170  &  NGC6838  &   99  &  5023.4  &  2.42  &  -0.83  &   -0.87  &  -0.71  &   -0.47  &  -0.68 \\
2M21290515+1159398  &  322.2714800  &  11.9943980  &  NGC7078  &   115  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21290843+1209118  &  322.2851380  &  12.1532890  &  NGC7078  &   342  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21291235+1210498  &  322.3014890  &  12.1805040  &  NGC7078  &   222  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21291305+1211149  &  322.3044010  &  12.1874970  &  NGC7078  &   61  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21291739+1216365  &  322.3224910  &  12.2768220  &  NGC7078  &   96  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21292008+1213598  &  322.3336690  &  12.2333040  &  NGC7078  &   19  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21292096+1213212  &  322.3373640  &  12.2225780  &  NGC7078  &   137  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21292775+1215188  &  322.3656250  &  12.2552490  &  NGC7078  &   16  &  5650.5  &  3.64  &  -1.26  &   -0.53  &  -1.64  &   0.58  &  -1.87 \\
2M21293067+1210374  &  322.3778080  &  12.1770650  &  NGC7078  &   31  &  6138.3  &  4.03  &  -1.38  &   -1.12  &  0.63  &   -0.59  &  -0.83 \\
2M21293076+1206327  &  322.3781960  &  12.1090900  &  NGC7078  &   184  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293312+1212509  &  322.3880040  &  12.2141660  &  NGC7078  &   200  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293353+1204552  &  322.3897110  &  12.0820160  &  NGC7078  &   145  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293462+1203191  &  322.3942590  &  12.0553300  &  NGC7078  &   132  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293507+1206037  &  322.3961610  &  12.1010390  &  NGC7078  &   53  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293530+1214083  &  322.3971200  &  12.2356580  &  NGC7078  &   140  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293586+1208272  &  322.3994480  &  12.1409110  &  NGC7078  &   50  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293646+1203548  &  322.4019220  &  12.0652360  &  NGC7078  &   24  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293799+1211581  &  322.4083260  &  12.1994890  &  NGC7078  &   70  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293871+1211530  &  322.4113130  &  12.1980610  &  NGC7078  &   137  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293943+1218209  &  322.4143050  &  12.3058300  &  NGC7078  &   43  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21293995+1210303  &  322.4164660  &  12.1751020  &  NGC7078  &   14  &  6476.3  &  4.33  &  -0.97  &   -1.86  &  -0.37  &   -1.20  &  -0.55 \\
2M21294003+1216002  &  322.4168240  &  12.2667300  &  NGC7078  &   149  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294125+1207194  &  322.4218840  &  12.1220660  &  NGC7078  &   54  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294171+1203370  &  322.4238060  &  12.0602910  &  NGC7078  &   41  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294295+1209534  &  322.4289950  &  12.1648370  &  NGC7078  &   157  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294351+1210033  &  322.4313140  &  12.1676090  &  NGC7078  &   103  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294359+1215473  &  322.4316380  &  12.2631530  &  NGC7078  &   121  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294377+1208332  &  322.4323780  &  12.1425810  &  NGC7078  &   175  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294465+1207307  &  322.4360580  &  12.1252190  &  NGC7078  &   186  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294581+1208455  &  322.4408930  &  12.1459810  &  NGC7078  &   194  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294607+1211315  &  322.4419720  &  12.1920950  &  NGC7078  &   116  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294669+1203206  &  322.4445800  &  12.0557460  &  NGC7078  &   150  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294693+1208265  &  322.4455770  &  12.1407160  &  NGC7078  &   44  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294786+1208453  &  322.4494520  &  12.1459330  &  NGC7078  &   94  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294841+1209195  &  322.4517280  &  12.1554420  &  NGC7078  &   65  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294852+1220199  &  322.4521790  &  12.3388780  &  NGC7078  &   23  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294862+1211457  &  322.4526050  &  12.1960530  &  NGC7078  &   140  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294979+1211058  &  322.4574590  &  12.1849710  &  NGC7078  &   334  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294992+1218121  &  322.4580130  &  12.3033680  &  NGC7078  &   148  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294993+1208052  &  322.4580780  &  12.1348020  &  NGC7078  &   316  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21294994+1214069  &  322.4580900  &  12.2352540  &  NGC7078  &   56  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295028+1209027  &  322.4595290  &  12.1507690  &  NGC7078  &   115  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295051+1220182  &  322.4604740  &  12.3383910  &  NGC7078  &   175  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295065+1210485  &  322.4610830  &  12.1801550  &  NGC7078  &   36  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295082+1211301  &  322.4617910  &  12.1917160  &  NGC7078  &   254  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295141+1156499  &  322.4642320  &  11.9472170  &  NGC7078  &   36  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295145+1208105  &  322.4644160  &  12.1362530  &  NGC7078  &   109  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295162+1212042  &  322.4651230  &  12.2011860  &  NGC7078  &   56  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295243+1207585  &  322.4684800  &  12.1329310  &  NGC7078  &   40  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295264+1210440  &  322.4693560  &  12.1788980  &  NGC7078  &   248  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295267+1204399  &  322.4694920  &  12.0777510  &  NGC7078  &   121  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295311+1212310  &  322.4713260  &  12.2086370  &  NGC7078  &   177  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295331+1209340  &  322.4721270  &  12.1594460  &  NGC7078  &   57  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295357+1209106  &  322.4732250  &  12.1529680  &  NGC7078  &   248  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295379+1210203  &  322.4741450  &  12.1723160  &  NGC7078  &   206  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295492+1213225  &  322.4788670  &  12.2229300  &  NGC7078  &   534  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295505+1202484  &  322.4793880  &  12.0468000  &  NGC7078  &   167  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295519+1211432  &  322.4799820  &  12.1953410  &  NGC7078  &   117  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295529+1216078  &  322.4803990  &  12.2688580  &  NGC7078  &   21  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295560+1212422  &  322.4816910  &  12.2117470  &  NGC7078  &   234  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295562+1210455  &  322.4817740  &  12.1793330  &  NGC7078  &   424  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295572+1211338  &  322.4821990  &  12.1927300  &  NGC7078  &   291  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295574+1207588  &  322.4822860  &  12.1330060  &  NGC7078  &   36  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295618+1212337  &  322.4840930  &  12.2093780  &  NGC7078  &   458  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295666+1209463  &  322.4861210  &  12.1628750  &  NGC7078  &   423  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295670+1205495  &  322.4862820  &  12.0970890  &  NGC7078  &   86  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295672+1213105  &  322.4863400  &  12.2195920  &  NGC7078  &   54  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295678+1210269  &  322.4866060  &  12.1741640  &  NGC7078  &   601  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295703+1209376  &  322.4876270  &  12.1604480  &  NGC7078  &   319  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295742+1208215  &  322.4892780  &  12.1393120  &  NGC7078  &   48  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295801+1214260  &  322.4917260  &  12.2405760  &  NGC7078  &   95  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295828+1208092  &  322.4928670  &  12.1359070  &  NGC7078  &   103  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295856+1209214  &  322.4940380  &  12.1559480  &  NGC7078  &   385  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295859+1208080  &  322.4941590  &  12.1355570  &  NGC7078  &   42  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295931+1209116  &  322.4971560  &  12.1532260  &  NGC7078  &   408  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21295984+1209257  &  322.4993520  &  12.1571630  &  NGC7078  &   281  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300027+1214250  &  322.5011660  &  12.2402880  &  NGC7078  &   132  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300028+1209410  &  322.5011730  &  12.1613900  &  NGC7078  &   299  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300033+1210508  &  322.5014140  &  12.1807990  &  NGC7078  &   370  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300038+1207363  &  322.5015900  &  12.1267710  &  NGC7078  &   217  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300053+1211369  &  322.5022260  &  12.1935900  &  NGC7078  &   113  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300068+1222323  &  322.5028370  &  12.3756460  &  NGC7078  &   21  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300090+1208571  &  322.5037710  &  12.1492020  &  NGC7078  &   191  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300224+1211215  &  322.5093680  &  12.1893070  &  NGC7078  &   524  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300274+1210438  &  322.5114230  &  12.1788490  &  NGC7078  &   587  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300277+1206557  &  322.5115800  &  12.1154850  &  NGC7078  &   85  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300316+1213286  &  322.5132040  &  12.2246380  &  NGC7078  &   117  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300349+1203124  &  322.5145660  &  12.0534600  &  NGC7078  &   123  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300420+1208275  &  322.5175350  &  12.1409910  &  NGC7078  &   105  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300431+1210561  &  322.5179980  &  12.1822660  &  NGC7078  &   200  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300461+1210327  &  322.5192430  &  12.1757570  &  NGC7078  &   192  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300480+1211469  &  322.5200080  &  12.1963800  &  NGC7078  &   113  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300509+1213389  &  322.5212220  &  12.2274740  &  NGC7078  &   27  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300517+1213202  &  322.5215630  &  12.2223050  &  NGC7078  &   142  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300553+1208553  &  322.5230670  &  12.1487070  &  NGC7078  &   129  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300554+1211049  &  322.5231140  &  12.1847210  &  NGC7078  &   120  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300569+1210156  &  322.5237300  &  12.1710210  &  NGC7078  &   132  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300624+1156472  &  322.5260140  &  11.9464570  &  NGC7078  &   73  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300637+1206592  &  322.5265520  &  12.1164600  &  NGC7078  &   439  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300696+1207465  &  322.5290190  &  12.1295880  &  NGC7078  &   127  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300730+1209489  &  322.5304300  &  12.1636070  &  NGC7078  &   31  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300733+1209378  &  322.5305720  &  12.1605130  &  NGC7078  &   198  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300739+1210330  &  322.5308150  &  12.1758490  &  NGC7078  &   169  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300750+1208136  &  322.5312670  &  12.1371210  &  NGC7078  &   163  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300802+1212544  &  322.5334400  &  12.2151120  &  NGC7078  &   128  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300854+1210590  &  322.5356060  &  12.1830790  &  NGC7078  &   25  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300894+1208490  &  322.5372890  &  12.1469620  &  NGC7078  &   54  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300971+1213424  &  322.5404700  &  12.2284510  &  NGC7078  &   238  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300978+1212544  &  322.5407650  &  12.2151230  &  NGC7078  &   163  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21300988+1210524  &  322.5412020  &  12.1812450  &  NGC7078  &   126  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301049+1210061  &  322.5437210  &  12.1683840  &  NGC7078  &   271  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301057+1214115  &  322.5440640  &  12.2365280  &  NGC7078  &   60  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301130+1201484  &  322.5471090  &  12.0301280  &  NGC7078  &   100  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301138+1208412  &  322.5474180  &  12.1447780  &  NGC7078  &   159  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301163+1214058  &  322.5484920  &  12.2349690  &  NGC7078  &   29  &  6213.5  &  3.75  &  -1.35  &   -1.49  &  -1.05  &   -1.35  &  -1.11 \\
2M21301169+1210337  &  322.5487260  &  12.1760330  &  NGC7078  &   53  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301355+1200377  &  322.5564870  &  12.0104930  &  NGC7078  &   12  &  6189.0  &  3.25  &  -1.18  &   -1.97  &  -0.27  &   -2.09  &  -2.10 \\
2M21301426+1209234  &  322.5594280  &  12.1565060  &  NGC7078  &   106  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301471+1212110  &  322.5613300  &  12.2030570  &  NGC7078  &   47  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301494+1210207  &  322.5622820  &  12.1724220  &  NGC7078  &   96  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301522+1219458  &  322.5634230  &  12.3294160  &  NGC7078  &   126  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301557+1205112  &  322.5648760  &  12.0864560  &  NGC7078  &   156  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301565+1208229  &  322.5652400  &  12.1397030  &  NGC7078  &   155  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301577+1216595  &  322.5657470  &  12.2832140  &  NGC7078  &   159  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21301606+1213342  &  322.5669260  &  12.2261900  &  NGC7078  &   188  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21302037+1211333  &  322.5849070  &  12.1925840  &  NGC7078  &   17  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21302253+1214223  &  322.5938780  &  12.2395360  &  NGC7078  &   150  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21302271+1217595  &  322.5946320  &  12.2998830  &  NGC7078  &   77  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21302680+1207039  &  322.6116820  &  12.1177630  &  NGC7078  &   26  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21302967+1220109  &  322.6236360  &  12.3363720  &  NGC7078  &   174  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21303177+1208547  &  322.6324020  &  12.1485550  &  NGC7078  &   86  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21303521+1218099  &  322.6467230  &  12.3027580  &  NGC7078  &   12  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21304412+1211226  &  322.6838680  &  12.1896250  &  NGC7078  &   266  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21304927+1207312  &  322.7053310  &  12.1253410  &  NGC7078  &   198  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21325385-0053569  &  323.2244000  &  -0.8991590  &  NGC7089  &   261  &  4269.4  &  1.39  &  -1.39  &   -1.82  &  -0.70  &   -1.08  &  -1.22 \\
2M21330924-0049508  &  323.2885390  &  -0.8307920  &  NGC7089  &   115  &  4667.4  &  2.00  &  -1.44  &   -1.73  &  -0.79  &   -1.41  &  -0.83 \\
2M21331069-0051096  &  323.2945610  &  -0.8526850  &  NGC7089  &   66  &  4399.5  &  1.53  &  -1.20  &   -1.05  &  0.01  &   -0.89  &  -1.02 \\
2M21331293-0045169  &  323.3038920  &  -0.7547170  &  NGC7089  &   105  &  4984.4  &  2.39  &  -1.33  &   -1.68  &  -0.54  &   -1.35  &  -0.52 \\
2M21331406-0053534  &  323.3086150  &  -0.8981840  &  NGC7089  &   171  &  4316.1  &  1.54  &  -1.42  &   -1.65  &  -1.12  &   -1.08  &  -1.76 \\
2M21331521-0049516  &  323.3133850  &  -0.8310250  &  NGC7089  &   205  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21331674-0047039  &  323.3197860  &  -0.7844210  &  NGC7089  &   78  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21331723-0048171  &  323.3218140  &  -0.8047510  &  NGC7089  &   224  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21331854-0051563  &  323.3272800  &  -0.8656480  &  NGC7089  &   134  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21331948-0051034  &  323.3312060  &  -0.8509500  &  NGC7089  &   128  &  4678.7  &  1.95  &  -1.35  &   -1.64  &  -0.50  &   -1.09  &  -0.74 \\
2M21332068-0050432  &  323.3361840  &  -0.8453430  &  NGC7089  &   168  &  4556.1  &  1.80  &  -1.44  &   -1.74  &  -0.71  &   -1.24  &  -0.99 \\
2M21332216-0048247  &  323.3423380  &  -0.8068810  &  NGC7089  &   178  &  4713.4  &  1.94  &  -1.35  &   -1.75  &  -0.52  &   -1.31  &  -0.55 \\
2M21332399-0055167  &  323.3499780  &  -0.9213260  &  NGC7089  &   147  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21332527-0049386  &  323.3553250  &  -0.8274000  &  NGC7089  &   260  &  4455.1  &  1.63  &  -1.43  &   -1.79  &  -0.72  &   -1.19  &  -1.01 \\
2M21332531-0052511  &  323.3554900  &  -0.8808810  &  NGC7089  &   126  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21332545-0047056  &  323.3560630  &  -0.7849000  &  NGC7089  &   121  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21332616-0045172  &  323.3590370  &  -0.7547970  &  NGC7089  &   167  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21332953-0050513  &  323.3730650  &  -0.8476000  &  NGC7089  &   142  &  4347.2  &  1.51  &  -1.40  &   -1.83  &  -0.59  &   -1.17  &  -0.83 \\
2M21333109-0054522  &  323.3795480  &  -0.9145220  &  NGC7089  &   61  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21333131-0047414  &  323.3804810  &  -0.7948580  &  NGC7089  &   176  &  4591.4  &  1.86  &  -1.39  &   -1.63  &  -0.68  &   -1.03  &  -0.94 \\
2M21333432-0051285  &  323.3930300  &  -0.8579170  &  NGC7089  &   170  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21333520-0046089  &  323.3967030  &  -0.7691410  &  NGC7089  &   279  &  4332.5  &  1.46  &  -1.43  &   -1.80  &  -0.83  &   -1.04  &  -1.39 \\
2M21333747-0047252  &  323.4061290  &  -0.7903480  &  NGC7089  &   76  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21333827-0054569  &  323.4094830  &  -0.9158110  &  NGC7089  &   306  &  4208.5  &  1.43  &  -1.43  &   -1.65  &  -1.04  &   -0.93  &  -1.78 \\
2M21333847-0050263  &  323.4103020  &  -0.8406420  &  NGC7089  &   118  &   nan  &  nan  &  nan  &   nan  &  nan  &   nan  &  nan \\
2M21334193-0048169  &  323.4247420  &  -0.8046980  &  NGC7089  &   81  &  4915.7  &  2.35  &  -1.37  &   -1.35  &  -0.79  &   -1.05  &  -0.87 \\

